Maximizing Revenue with Adaptive Modulation and Multiple FECs in Flexible Optical Networks

Flexible optical networks (FONs) are being adopted to accommodate the increasingly heterogeneous traffic in today's Internet. However, in presence of high traffic load, not all offered traffic can be satisfied at all time. As carried traffic load brings revenues to operators, traffic blocking due to limited spectrum resource leads to revenue losses. In this study, given a set of traffic requests to be provisioned, we consider the problem of maximizing operator's revenue, subject to limited spectrum resource and physical layer impairments (PLIs), namely amplified spontaneous emission noise (ASE), self-channel interference (SCI), cross-channel interference (XCI), and node crosstalk. In FONs, adaptive modulation, multiple FEC, and the tuning of power spectrum density (PSD) can be effectively employed to mitigate the impact of PLIs. Hence, in our study, we propose a universal bandwidth-related impairment evaluation model based on channel bandwidth, which allows a performance analysis for different PSD, FEC and modulations. Leveraging this PLI model and a piecewise linear fitting function, we succeed to formulate the revenue maximization problem as a mixed integer linear program. Then, to solve the problem on larger network instances, a fast two-phase heuristic algorithm is also proposed, which is shown to be near-optimal for revenue maximization. Through simulations, we demonstrate that using adaptive modulation enables to significantly increase revenues in the scenario of high signal-to-noise ratio (SNR), where the revenue can even be doubled for high traffic load, while using multiple FECs is more profitable for scenarios with low SNR.

==> TON/ARRANGE_Metric.txt <==
REQUEST	random	Band Rev/Band	Rev
60	104.2	105.4	111.9	110.8		
70	105.5	120.6	128.4	127.3
80	118.9	132.4	145	145.1
90	130.4	146.7	161.7	162.6	
100 161.3 160.5 181  180.2

==> TON/ARRANGE_Metric_new.txt <==
REQUEST	random	Band Rev/Band	Rev Ideal
182	1707.039	1714.05	1710.158	1713.675	1714.05
273	2218.928	2387.559	2337.904	2436.07	2593.307
364	2598.297	2781.823	2731.298	2837.237	3449.191
455	2857.846	3047.296	2998.199	3114.975	4310.394


==> TON/NSF_FEC_power.txt <==
#power	100000	110000	111000	111100	111110	111111
-36	0	0	0	17.9	17.9	43.5
-33	0	17.9	17.9	44	56.6	95.7
-30	17.9	56.6	75.7	108.1	124.7	138.4
-27	75.8	126.4	145.1	155.1	155.4	155.4
-24	137.4	158	158.4	158.4	158.5	158.8
-21	158	158.4	158.7	158.7	158.9	158.9
-18	157.4	158.2	158.8	159.1	159.1	159.1
-15	157.8	158.4	158.9	159.1	159.1	159.1
-12	106.6	150.1	152.7	153.4	153.8	153.9
-9	17.9	43.9	44	75.4	94.9	108.8
-6	0	0	0	0	17.9	17.9


==> TON/NSF_FEC_request.txt <==
#Request	100000	110000	111000	111100	111110	111111
20	2	7.1	7.1	13.5	18.8	25.7
40	6.6	18.2	18.2	29.2	39.6	52.5
60	10.5	25.6	25.6	42.6	56.2	72.1
80	13.9	33.8	33.8	58.7	75.1	91.5
100	17.9	43.9	44	75.4	94.9	108.7
120	21.1	53.7	53.8	89.2	110.3	121.5
140	25.1	65.2	65.6	102.9	125.9	136.4
160	28.6	75	75.9	116.9	140.9	148.5
180	33.3	86.2	87.8	130.2	152.3	160
200	36.7	94.8	97.9	140.7	162.1	170.1


==> TON/NSF_FEC_traffic.txt <==
#avg	100000	110000	111000	111100	111110	111111
250	75.9	125.1	163.4	186.5	214.1	227.1
500	42.5	95.2	122.1	150.4	170.4	176.8
750	37.6	83.7	103.2	131.4	148.3	155.8
1000	35.9	66.2	91.8	117	128.4	139.4
1250	31.7	57.7	81.5	107.6	116.1	125.8
1500	25.5	51.6	74.3	96.2	106.4	117.9


==> TON/NSF_MF_power.txt <==
power	1000	1100	1110	1111
-36	15.6	15.6	15.6	15.6
-33	51.9	57.6	57.6	57.6
-30	82	104.2	104.2	104.2
-27	87.1	139.8	139.9	140.6
-24	87.1	161.2	162.1	162.4
-21	87.1	161.8	177.7	179.5
-18	87.1	161.4	189	190.7
-15	87.1	161.3	182.1	183.5
-12	87.1	153.9	154.1	154.4
-9	63.2	74.5	74.5	74.5
-6	2.3	2.3	2.3	2.3


==> TON/NSF_MF_request.txt <==
#request	1000	1100	1110	1111
20	30.8	39	39.2	39.2
40	50.5	81	82.7	83.6
60	61.6	111.9	120.4	121.6
80	70.5	134.6	153	153.7
100	79.4	157.8	185.8	188.9
120	86.1	173.8	211.9	214.6
140	92.9	189.9	238.8	242.4
160	100.1	206.1	262.3	267.6
180	105.9	220.6	282.3	290.6
200	109.7	231	304.5	313.6


==> TON/NSF_MF_traffic.txt <==
#power	1000	1100	1110	1111
250	300.1	337.4	339.8	340.3
500	217	279.6	310.3	317.3
750	173.7	237	276.7	290.6
1000	149.3	210.1	249.8	268.1
1250	131.2	186.2	226.2	244.8
1500	115	170.6	207.7	227.6


==> TON/Results_RevTimevsNoR.txt <==
REQ	MILP	REF-A	RF	Time_MILP	Time_REF-A	Time_RF
3	3.866666667	3.866666667	3.866666667	0.3	3.02929	0.73951
9	11.73333333	11.73333333	11.73333333	1.6	20.89927	1.16217
15	18.93333333	19.4	18.93333333	911.925	60.72823	1.41717
21	26.06666667	26.06666667	26.06666667	1155.975	125.45154	1.65872
27	33.63333333	33.63333333	33.63333333	2905.575	233.50766	1.67368
33	34.56666667	40.53333333	40.53333333	3606.6	377.88792	1.88742



==> TON/SNR_SE.txt <==
BPSK_SNR	BPSK_SE	4QAM_SNR	4QAM_SE	8QAM_SNR	8QAM_SE	16QAM_SNR	16QAM_SE	AWGN_SNR	AWGN_SE	BPSK_SNR_T	BPSK_SE_T	4QAM_SNR_T	4QAM_SE_T	8QAM_SNR_T	8QAM_SE_T	16QAM_SNR_T	16QAM_SE_T
0	1.44	0.49	2.09	0	1.72	0.49	1.96	0	2	6.02	1.98019802	9.03	3.96039604	13.6	5.940594059	15.7	7.920792079
0.252525253	1.48	0.98	2.25	0.475	1.86	0.98	2.13	0.475	2.16	3.56	1.869158879	6.52	3.738317757	10.98	5.607476636	13.1	7.48
0.505050505	1.52	1.47	2.4	0.949	2.01	1.47	2.31	0.949	2.33	2.95	1.818181818	5.93	3.636363636	10.31	5.454545455	12.25	7.272727273
0.757575758	1.55	1.96	2.56	1.42	2.16	1.96	2.5	1.42	2.51	1.6	1.666666667	4.58	3.333333333	8.85	5	10.78	6.666666667
1.01010101	1.59	2.45	2.71	1.9	2.32	2.45	2.7	1.9	2.7	0.67	1.538461538	3.65	3.076923077	7.81	4.615384615	9.65	6.153846154
1.262626263	1.62	2.94	2.86	2.37	2.48	2.94	2.91	2.37	2.89	nan	nan	2.3	2.666666667	6.26	4	7.98	5.333333333
1.515151515	1.66	3.43	3.01	2.85	2.66	3.43	3.13	2.85	3.1	nan	nan	nan	nan	nan	nan	nan	nan
1.767676768	1.69	3.92	3.16	3.32	2.83	3.92	3.35	3.32	3.31	nan	nan	nan	nan	nan	nan	nan	nan
2.02020202	1.72	4.41	3.29	3.8	3.02	4.41	3.58	3.8	3.53	nan	nan	nan	nan	nan	nan	nan	nan
2.272727273	1.75	4.9	3.41	4.27	3.2	4.9	3.81	4.27	3.75	nan	nan	nan	nan	nan	nan	nan	nan
2.525252525	1.78	5.39	3.52	4.75	3.39	5.39	4.05	4.75	3.99	nan	nan	nan	nan	nan	nan	nan	nan
2.777777778	1.8	5.88	3.62	5.22	3.58	5.88	4.29	5.22	4.23	nan	nan	nan	nan	nan	nan	nan	nan
3.03030303	1.83	6.37	3.71	5.69	3.77	6.37	4.54	5.69	4.47	nan	nan	nan	nan	nan	nan	nan	nan
3.282828283	1.85	6.86	3.78	6.17	3.97	6.86	4.78	6.17	4.72	nan	nan	nan	nan	nan	nan	nan	nan
3.535353535	1.87	7.35	3.84	6.64	4.16	7.35	5.03	6.64	4.98	nan	nan	nan	nan	nan	nan	nan	nan
3.787878788	1.89	7.84	3.89	7.12	4.35	7.84	5.28	7.12	5.24	nan	nan	nan	nan	nan	nan	nan	nan
4.04040404	1.9	8.33	3.93	7.59	4.54	8.33	5.52	7.59	5.51	nan	nan	nan	nan	nan	nan	nan	nan
4.292929293	1.92	8.82	3.95	8.07	4.72	8.82	5.76	8.07	5.78	nan	nan	nan	nan	nan	nan	nan	nan
4.545454545	1.93	9.31	3.97	8.54	4.89	9.31	6	8.54	6.05	nan	nan	nan	nan	nan	nan	nan	nan
4.797979798	1.94	9.8	3.98	9.02	5.06	9.8	6.23	9.02	6.33	nan	nan	nan	nan	nan	nan	nan	nan
5.050505051	1.95	10.3	3.99	9.49	5.21	10.3	6.46	9.49	6.61	nan	nan	nan	nan	nan	nan	nan	nan
5.303030303	1.96	10.8	4	9.97	5.35	10.8	6.68	9.97	6.9	nan	nan	nan	nan	nan	nan	nan	nan
5.555555556	1.97	11.3	4	10.4	5.48	11.3	6.88	10.4	7.19	nan	nan	nan	nan	nan	nan	nan	nan
5.808080808	1.98	11.8	4	10.9	5.59	11.8	7.07	10.9	7.48	nan	nan	nan	nan	nan	nan	nan	nan
6.060606061	1.98	12.2	4	11.4	5.69	12.2	7.24	11.4	7.77	nan	nan	nan	nan	nan	nan	nan	nan
6.313131313	1.99	12.7	4	11.9	5.77	12.7	7.4	11.9	8.06	nan	nan	nan	nan	nan	nan	nan	nan
6.565656566	1.99	13.2	4	12.3	5.83	13.2	7.53	12.3	8.36	nan	nan	nan	nan	nan	nan	nan	nan
6.818181818	1.99	13.7	4	12.8	5.88	13.7	7.65	12.8	8.66	nan	nan	nan	nan	nan	nan	nan	nan
7.070707071	1.99	14.2	4	13.3	5.92	14.2	7.74	13.3	8.96	nan	nan	nan	nan	nan	nan	nan	nan
7.323232323	2	14.7	4	13.8	5.95	14.7	7.82	13.8	9.26	nan	nan	nan	nan	nan	nan	nan	nan
7.575757576	2	15.2	4	14.2	5.97	15.2	7.88	14.2	9.57	nan	nan	nan	nan	nan	nan	nan	nan
7.828282828	2	15.7	4	14.7	5.98	15.7	7.92	14.7	9.87	nan	nan	nan	nan	nan	nan	nan	nan
8.080808081	2	16.2	4	15.2	5.99	16.2	7.95	15.2	10.2	nan	nan	nan	nan	nan	nan	nan	nan
8.333333333	2	16.7	4	15.7	5.99	16.7	7.97	15.7	10.5	nan	nan	nan	nan	nan	nan	nan	nan
8.585858586	2	17.1	4	16.1	6	17.1	7.98	16.1	10.8	nan	nan	nan	nan	nan	nan	nan	nan
8.838383838	2	17.6	4	16.6	6	17.6	7.99	16.6	11.1	nan	nan	nan	nan	nan	nan	nan	nan
9.090909091	2	18.1	4	17.1	6	18.1	8	17.1	11.4	nan	nan	nan	nan	nan	nan	nan	nan
9.343434343	2	18.6	4	17.6	6	18.6	8	17.6	11.7	nan	nan	nan	nan	nan	nan	nan	nan
9.595959596	2	19.1	4	18	6	19.1	8	18	12	nan	nan	nan	nan	nan	nan	nan	nan
9.848484848	2	19.6	4	18.5	6	19.6	8	18.5	12.3	nan	nan	nan	nan	nan	nan	nan	nan
10.1010101	2	20.1	4	19	6	20.1	8	19	12.6	nan	nan	nan	nan	nan	nan	nan	nan
10.35353535	2	20.6	4	19.5	6	20.6	8	19.5	13	nan	nan	nan	nan	nan	nan	nan	nan
10.60606061	2	21.1	4	19.9	6	21.1	8	19.9	13.3	nan	nan	nan	nan	nan	nan	nan	nan
10.85858586	2	21.6	4	20.4	6	21.6	8	20.4	13.6	nan	nan	nan	nan	nan	nan	nan	nan
11.11111111	2	22	4	20.9	6	22	8	20.9	13.9	nan	nan	nan	nan	nan	nan	nan	nan
11.36363636	2	22.5	4	21.4	6	22.5	8	21.4	14.2	nan	nan	nan	nan	nan	nan	nan	nan
11.61616162	2	23	4	21.8	6	23	8	21.8	14.5	nan	nan	nan	nan	nan	nan	nan	nan
11.86868687	2	23.5	4	22.3	6	23.5	8	22.3	14.8	nan	nan	nan	nan	nan	nan	nan	nan
12.12121212	2	24	4	22.8	6	24	8	22.8	15.1	nan	nan	nan	nan	nan	nan	nan	nan
12.37373737	2	24.4	4	23.3	6	24.4	8	23.3	15.5	nan	nan	nan	nan	nan	nan	nan	nan
12.62626263	2	24.9	4	23.7	6	24.9	8	23.7	15.8	nan	nan	nan	nan	nan	nan	nan	nan
12.87878788	2	25.3	4	24.2	6	25.3	8	24.2	16.1	nan	nan	nan	nan	nan	nan	nan	nan
13.13131313	2	25.8	4	24.7	6	25.8	8	24.7	16.4	nan	nan	nan	nan	nan	nan	nan	nan
13.38383838	2	26.2	4	25.2	6	26.2	8	25.2	16.7	nan	nan	nan	nan	nan	nan	nan	nan
13.63636364	2	26.7	4	25.6	6	26.7	8	25.6	17	nan	nan	nan	nan	nan	nan	nan	nan
13.88888889	2	27.1	4	26.1	6	27.1	8	26.1	17.3	nan	nan	nan	nan	nan	nan	nan	nan
14.14141414	2	27.6	4	26.6	6	27.6	8	26.6	17.7	nan	nan	nan	nan	nan	nan	nan	nan
14.39393939	2	28	4	27.1	6	28	8	27.1	18	nan	nan	nan	nan	nan	nan	nan	nan
14.64646465	2	nan	nan	27.5	6	nan	nan	27.5	18.3	nan	nan	nan	nan	nan	nan	nan	nan
14.8989899	2	nan	nan	28	6	nan	nan	28	18.6	nan	nan	nan	nan	nan	nan	nan	nan
15.15151515	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
15.4040404	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
15.65656566	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
15.90909091	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
16.16161616	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
16.41414141	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
16.66666667	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
16.91919192	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
17.17171717	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
17.42424242	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
17.67676768	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
17.92929293	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
18.18181818	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
18.43434343	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
18.68686869	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
18.93939394	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
19.19191919	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
19.44444444	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
19.6969697	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
19.94949495	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
20.2020202	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
20.45454545	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
20.70707071	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
20.95959596	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
21.21212121	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
21.46464646	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
21.71717172	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
21.96969697	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
22.22222222	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
22.47474747	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
22.72727273	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
22.97979798	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
23.23232323	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
23.48484848	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
23.73737374	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
23.98989899	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
24.24242424	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
24.49494949	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
24.74747475	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
25	2	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


==> TON/SNRvsPSD.txt <==
PSD	ASE 	SCI	XCI	SNR
-46.7222933219	0.0000042012	0.0000000000	0.0000000000	-4.760587537
-36.3048110507	0.0000042012	0.0000000000	0.0000000000	5.656891834
-33.4963757218	0.0000042012	0.0000000000	0.0000000000	8.465309868
-31.8048916819	0.0000042012	0.0000000001	0.0000000000	10.15674913
-30.5906392966	0.0000042012	0.0000000001	0.0000000000	11.37091618
-29.6427574079	0.0000042012	0.0000000003	0.0000000000	12.31865907
-28.8651482533	0.0000042012	0.0000000005	0.0000000000	13.0960625
-28.2058540904	0.0000042012	0.0000000007	0.0000000000	13.75507113
-27.6335805916	0.0000042012	0.0000000011	0.0000000001	14.32696623
-27.1280115538	0.0000042012	0.0000000015	0.0000000001	14.83205093
-26.6752074860	0.0000042012	0.0000000021	0.0000000001	15.28425169
-26.2651879492	0.0000042012	0.0000000027	0.0000000001	15.69353591
-25.8905611234	0.0000042012	0.0000000036	0.0000000002	16.06728241
-25.5456994039	0.0000042012	0.0000000045	0.0000000002	16.4111058
-25.2262191176	0.0000042012	0.0000000056	0.0000000003	16.72937681
-24.9286389352	0.0000042012	0.0000000069	0.0000000004	17.02556384
-24.6501480398	0.0000042012	0.0000000084	0.0000000004	17.30246483
-24.3884442764	0.0000042012	0.0000000100	0.0000000005	17.56236909
-24.1416183686	0.0000042012	0.0000000119	0.0000000006	17.80717311
-23.9080693141	0.0000042012	0.0000000140	0.0000000007	18.03846517
-23.6864413941	0.0000042012	0.0000000163	0.0000000008	18.25758831
-23.4755764936	0.0000042012	0.0000000188	0.0000000010	18.46568806
-23.2744774715	0.0000042012	0.0000000216	0.0000000011	18.66374903
-23.0822796437	0.0000042012	0.0000000247	0.0000000013	18.85262348
-22.8982283147	0.0000042012	0.0000000281	0.0000000015	19.03305377
-22.7216608794	0.0000042012	0.0000000317	0.0000000017	19.20569026
-22.5519924241	0.0000042012	0.0000000357	0.0000000019	19.37110574
-22.3887040361	0.0000042012	0.0000000399	0.0000000021	19.52980711
-22.2313332325	0.0000042012	0.0000000445	0.0000000023	19.68224497
-22.0794660636	0.0000042012	0.0000000494	0.0000000026	19.82882154
-21.9327305513	0.0000042012	0.0000000547	0.0000000029	19.96989718
-21.7907911993	0.0000042012	0.0000000603	0.0000000031	20.10579596
-21.6533443740	0.0000042012	0.0000000663	0.0000000035	20.23681023
-21.5201143924	0.0000042012	0.0000000727	0.0000000038	20.36320457
-21.3908501939	0.0000042012	0.0000000795	0.0000000041	20.48521914
-21.2653224925	0.0000042012	0.0000000867	0.0000000045	20.60307248
-21.1433213296	0.0000042012	0.0000000943	0.0000000049	20.71696406
-21.0246539607	0.0000042012	0.0000001024	0.0000000053	20.8270763
-20.9091430235	0.0000042012	0.0000001109	0.0000000058	20.93357651
-20.7966249439	0.0000042012	0.0000001199	0.0000000062	21.0366184
-20.6869485424	0.0000042012	0.0000001293	0.0000000067	21.13634358
-20.5799738126	0.0000042012	0.0000001392	0.0000000073	21.23288269
-20.4755708471	0.0000042012	0.0000001496	0.0000000078	21.32635659
-20.3736188884	0.0000042012	0.0000001606	0.0000000084	21.41687721
-20.2740054897	0.0000042012	0.0000001720	0.0000000090	21.5045485
-20.1766257690	0.0000042012	0.0000001840	0.0000000096	21.58946711
-20.0813817459	0.0000042012	0.0000001965	0.0000000102	21.67172309
-19.9881817485	0.0000042012	0.0000002095	0.0000000109	21.75140051
-19.8969398835	0.0000042012	0.0000002232	0.0000000116	21.82857796
-19.8075755605	0.0000042012	0.0000002374	0.0000000124	21.90332907
-19.7200130641	0.0000042012	0.0000002522	0.0000000131	21.97572292
-19.6341811688	0.0000042012	0.0000002676	0.0000000139	22.04582445
-19.5500127903	0.0000042012	0.0000002836	0.0000000148	22.11369478
-19.4674446712	0.0000042012	0.0000003003	0.0000000156	22.1793916
-19.3864170948	0.0000042012	0.0000003175	0.0000000165	22.24296939
-19.3068736263	0.0000042012	0.0000003355	0.0000000175	22.30447973
-19.2287608758	0.0000042012	0.0000003541	0.0000000185	22.36397151
-19.1520282838	0.0000042012	0.0000003734	0.0000000195	22.42149117
-19.0766279246	0.0000042012	0.0000003933	0.0000000205	22.47708291
-19.0025143258	0.0000042012	0.0000004140	0.0000000216	22.53078885
-18.9296443045	0.0000042012	0.0000004353	0.0000000227	22.5826492
-18.8579768157	0.0000042012	0.0000004574	0.0000000238	22.63270242
-18.7874728133	0.0000042012	0.0000004803	0.0000000250	22.68098537
-18.7180951229	0.0000042012	0.0000005038	0.0000000263	22.72753342
-18.6498083235	0.0000042012	0.0000005282	0.0000000275	22.77238059
-18.5825786393	0.0000042012	0.0000005533	0.0000000288	22.81555962
-18.5163738393	0.0000042012	0.0000005792	0.0000000302	22.85710212
-18.4511631443	0.0000042012	0.0000006059	0.0000000316	22.89703863
-18.3869171413	0.0000042012	0.0000006334	0.0000000330	22.93539869
-18.3236077037	0.0000042012	0.0000006617	0.0000000345	22.97221097
-18.2612079170	0.0000042012	0.0000006908	0.0000000360	23.00750327
-18.1996920110	0.0000042012	0.0000007208	0.0000000376	23.04130266
-18.1390352948	0.0000042012	0.0000007517	0.0000000392	23.07363548
-18.0792140983	0.0000042012	0.0000007834	0.0000000408	23.10452741
-18.0202057159	0.0000042012	0.0000008160	0.0000000425	23.13400355
-17.9619883554	0.0000042012	0.0000008494	0.0000000443	23.16208842
-17.9045410893	0.0000042012	0.0000008838	0.0000000461	23.18880603
-17.8478438099	0.0000042012	0.0000009191	0.0000000479	23.21417991
-17.7918771867	0.0000042012	0.0000009554	0.0000000498	23.23823317
-17.7366226272	0.0000042012	0.0000009925	0.0000000517	23.26098846
-17.6820622397	0.0000042012	0.0000010306	0.0000000537	23.28246809
-17.6281787982	0.0000042012	0.0000010697	0.0000000557	23.302694
-17.5749557104	0.0000042012	0.0000011098	0.0000000578	23.32168779
-17.5223769865	0.0000042012	0.0000011508	0.0000000600	23.33947075
-17.4704272104	0.0000042012	0.0000011929	0.0000000622	23.35606388
-17.4190915129	0.0000042012	0.0000012360	0.0000000644	23.3714879
-17.3683555459	0.0000042012	0.0000012800	0.0000000667	23.38576328
-17.3182054582	0.0000042012	0.0000013252	0.0000000691	23.39891022
-17.2686278733	0.0000042012	0.0000013713	0.0000000715	23.41094871
-17.2196098672	0.0000042012	0.0000014186	0.0000000739	23.42189849
-17.1711389491	0.0000042012	0.0000014669	0.0000000764	23.43177912
-17.1232030415	0.0000042012	0.0000015162	0.0000000790	23.44060991
-17.0757904627	0.0000042012	0.0000015667	0.0000000816	23.44841001
-17.0288899093	0.0000042012	0.0000016183	0.0000000843	23.45519833
-16.9824904402	0.0000042012	0.0000016710	0.0000000871	23.46099364
-16.9365814614	0.0000042012	0.0000017249	0.0000000899	23.46581449
-16.8911527113	0.0000042012	0.0000017798	0.0000000928	23.46967925
-16.8461942470	0.0000042012	0.0000018360	0.0000000957	23.47260613
-16.8016964313	0.0000042012	0.0000018933	0.0000000987	23.47461315
-16.7576499200	0.0000042012	0.0000019518	0.0000001017	23.47571814
-16.7140456507	0.0000042012	0.0000020115	0.0000001048	23.47593878
-16.6708748309	0.0000042012	0.0000020724	0.0000001080	23.47529256
-16.6281289281	0.0000042012	0.0000021345	0.0000001112	23.4737968
-16.5857996590	0.0000042012	0.0000021978	0.0000001145	23.47146864
-16.5438789803	0.0000042012	0.0000022624	0.0000001179	23.46832505
-16.5023590794	0.0000042012	0.0000023282	0.0000001213	23.46438282
-16.4612323656	0.0000042012	0.0000023953	0.0000001248	23.45965857
-16.4204914619	0.0000042012	0.0000024637	0.0000001284	23.45416873
-16.3801291969	0.0000042012	0.0000025333	0.0000001320	23.44792955
-16.3401385974	0.0000042012	0.0000026043	0.0000001357	23.44095712
-16.3005128811	0.0000042012	0.0000026765	0.0000001395	23.43326732
-16.2612454494	0.0000042012	0.0000027501	0.0000001433	23.42487586
-16.2223298815	0.0000042012	0.0000028251	0.0000001472	23.41579827
-16.1837599273	0.0000042012	0.0000029014	0.0000001512	23.40604987
-16.1455295021	0.0000042012	0.0000029790	0.0000001552	23.39564581
-16.1076326802	0.0000042012	0.0000030580	0.0000001594	23.38460105
-16.0700636899	0.0000042012	0.0000031384	0.0000001636	23.37293036
-16.0328169078	0.0000042012	0.0000032202	0.0000001678	23.36064829
-15.9958868541	0.0000042012	0.0000033034	0.0000001722	23.34776923
-15.9592681876	0.0000042012	0.0000033880	0.0000001766	23.33430736
-15.9229557011	0.0000042012	0.0000034741	0.0000001810	23.32027666
-15.8869443168	0.0000042012	0.0000035616	0.0000001856	23.30569091
-15.8512290824	0.0000042012	0.0000036506	0.0000001902	23.2905637
-15.8158051665	0.0000042012	0.0000037410	0.0000001950	23.27490842
-15.7806678552	0.0000042012	0.0000038329	0.0000001997	23.25873825
-15.7458125481	0.0000042012	0.0000039263	0.0000002046	23.24206619
-15.7112347545	0.0000042012	0.0000040212	0.0000002096	23.22490501
-15.6769300903	0.0000042012	0.0000041177	0.0000002146	23.20726729
-15.6428942744	0.0000042012	0.0000042156	0.0000002197	23.18916542
-15.6091231256	0.0000042012	0.0000043151	0.0000002249	23.17061158
-15.5756125594	0.0000042012	0.0000044162	0.0000002301	23.15161775
-15.5423585851	0.0000042012	0.0000045188	0.0000002355	23.1321957
-15.5093573033	0.0000042012	0.0000046230	0.0000002409	23.11235702
-15.4766049025	0.0000042012	0.0000047288	0.0000002464	23.09211307
-15.4440976568	0.0000042012	0.0000048362	0.0000002520	23.07147503
-15.4118319235	0.0000042012	0.0000049452	0.0000002577	23.05045389
-15.3798041405	0.0000042012	0.0000050558	0.0000002635	23.02906042
-15.3480108237	0.0000042012	0.0000051680	0.0000002693	23.0073052
-15.3164485651	0.0000042012	0.0000052820	0.0000002753	22.98519863
-15.2851140306	0.0000042012	0.0000053975	0.0000002813	22.9627509
-15.2540039576	0.0000042012	0.0000055148	0.0000002874	22.93997199
-15.2231151532	0.0000042012	0.0000056337	0.0000002936	22.91687174
-15.1924444920	0.0000042012	0.0000057543	0.0000002999	22.89345974
-15.1619889144	0.0000042012	0.0000058767	0.0000003063	22.86974543
-15.1317454249	0.0000042012	0.0000060007	0.0000003127	22.84573805
-15.1017110900	0.0000042012	0.0000061265	0.0000003193	22.82144666
-15.0718830366	0.0000042012	0.0000062541	0.0000003259	22.79688013
-15.0422584505	0.0000042012	0.0000063834	0.0000003327	22.77204716
-15.0128345746	0.0000042012	0.0000065145	0.0000003395	22.74695624
-14.9836087076	0.0000042012	0.0000066473	0.0000003464	22.72161573
-14.9545782022	0.0000042012	0.0000067820	0.0000003534	22.69603377
-14.9257404640	0.0000042012	0.0000069184	0.0000003605	22.67021835
-14.8970929498	0.0000042012	0.0000070567	0.0000003677	22.6441773
-14.8686331666	0.0000042012	0.0000071968	0.0000003750	22.61791825
-14.8403586698	0.0000042012	0.0000073387	0.0000003824	22.59144868
-14.8122670625	0.0000042012	0.0000074825	0.0000003899	22.56477591
-14.7843559939	0.0000042012	0.0000076282	0.0000003975	22.53790709
-14.7566231582	0.0000042012	0.0000077757	0.0000004052	22.51084922
-14.7290662935	0.0000042012	0.0000079252	0.0000004130	22.48360913
-14.7016831808	0.0000042012	0.0000080765	0.0000004209	22.4561935
-14.6744716428	0.0000042012	0.0000082298	0.0000004289	22.42860887
-14.6474295426	0.0000042012	0.0000083849	0.0000004370	22.40086161
-14.6205547833	0.0000042012	0.0000085421	0.0000004452	22.37295796
-14.5938453066	0.0000042012	0.0000087011	0.0000004534	22.34490399
-14.5672990919	0.0000042012	0.0000088622	0.0000004618	22.31670567
-14.5409141554	0.0000042012	0.0000090252	0.0000004703	22.28836878
-14.5146885492	0.0000042012	0.0000091901	0.0000004789	22.259899
-14.4886203607	0.0000042012	0.0000093571	0.0000004876	22.23130186
-14.4627077114	0.0000042012	0.0000095261	0.0000004964	22.20258275
-14.4369487560	0.0000042012	0.0000096972	0.0000005054	22.17374695
-14.4113416823	0.0000042012	0.0000098702	0.0000005144	22.1447996
-14.3858847096	0.0000042012	0.0000100453	0.0000005235	22.1157457
-14.3605760884	0.0000042012	0.0000102225	0.0000005327	22.08659016
-14.3354140998	0.0000042012	0.0000104017	0.0000005421	22.05733774
-14.3103970544	0.0000042012	0.0000105830	0.0000005515	22.02799309
-14.2855232920	0.0000042012	0.0000107664	0.0000005611	21.99856075
-14.2607911804	0.0000042012	0.0000109520	0.0000005707	21.96904514
-14.2361991157	0.0000042012	0.0000111396	0.0000005805	21.93945058
-14.2117455205	0.0000042012	0.0000113294	0.0000005904	21.90978126
-14.1874288444	0.0000042012	0.0000115213	0.0000006004	21.88004128
-14.1632475626	0.0000042012	0.0000117153	0.0000006105	21.85023463
-14.1392001757	0.0000042012	0.0000119116	0.0000006208	21.8203652
-14.1152852090	0.0000042012	0.0000121100	0.0000006311	21.79043677
-14.0915012122	0.0000042012	0.0000123106	0.0000006415	21.76045303
-14.0678467586	0.0000042012	0.0000125134	0.0000006521	21.73041757
-14.0443204446	0.0000042012	0.0000127184	0.0000006628	21.70033389
-14.0209208895	0.0000042012	0.0000129257	0.0000006736	21.6702054
-13.9976467346	0.0000042012	0.0000131352	0.0000006845	21.64003541
-13.9744966430	0.0000042012	0.0000133469	0.0000006956	21.60982716
-13.9514692991	0.0000042012	0.0000135609	0.0000007067	21.57958378
-13.9285634080	0.0000042012	0.0000137772	0.0000007180	21.54930832
-13.9057776953	0.0000042012	0.0000139957	0.0000007294	21.51900377
-13.8831109066	0.0000042012	0.0000142166	0.0000007409	21.48867303
-13.8605618069	0.0000042012	0.0000144398	0.0000007525	21.45831889
-13.8381291804	0.0000042012	0.0000146653	0.0000007643	21.42794412
-13.8158118300	0.0000042012	0.0000148931	0.0000007761	21.39755136
-13.7936085770	0.0000042012	0.0000151233	0.0000007881	21.36714321
-13.7715182608	0.0000042012	0.0000153558	0.0000008002	21.33672219
-13.7495397382	0.0000042012	0.0000155908	0.0000008125	21.30629075
-13.7276718834	0.0000042012	0.0000158281	0.0000008249	21.27585127
-13.7059135875	0.0000042012	0.0000160677	0.0000008373	21.24540607
-13.6842637582	0.0000042012	0.0000163099	0.0000008500	21.21495738
-13.6627213194	0.0000042012	0.0000165544	0.0000008627	21.18450741
-13.6412852110	0.0000042012	0.0000168013	0.0000008756	21.15405826
-13.6199543884	0.0000042012	0.0000170507	0.0000008886	21.12361201
-13.5987278226	0.0000042012	0.0000173026	0.0000009017	21.09317066
-13.5776044992	0.0000042012	0.0000175569	0.0000009149	21.06273616
-13.5565834189	0.0000042012	0.0000178137	0.0000009283	21.03231039
-13.5356635967	0.0000042012	0.0000180730	0.0000009418	21.00189518
-13.5148440616	0.0000042012	0.0000183348	0.0000009555	20.97149233
-13.4941238568	0.0000042012	0.0000185991	0.0000009693	20.94110355
-13.4735020390	0.0000042012	0.0000188659	0.0000009832	20.91073053
-13.4529776782	0.0000042012	0.0000191353	0.0000009972	20.8803749
-13.4325498576	0.0000042012	0.0000194073	0.0000010114	20.85003823
-13.4122176732	0.0000042012	0.0000196818	0.0000010257	20.81972205
-13.3919802338	0.0000042012	0.0000199588	0.0000010401	20.78942786
-13.3718366604	0.0000042012	0.0000202385	0.0000010547	20.75915709
-13.3517860864	0.0000042012	0.0000205208	0.0000010694	20.72891114
-13.3318276569	0.0000042012	0.0000208056	0.0000010843	20.69869137
-13.3119605289	0.0000042012	0.0000210931	0.0000010992	20.66849908
-13.2921838708	0.0000042012	0.0000213833	0.0000011144	20.63833556
-13.2724968625	0.0000042012	0.0000216760	0.0000011296	20.60820202
-13.2528986949	0.0000042012	0.0000219715	0.0000011450	20.57809967
-13.2333885696	0.0000042012	0.0000222696	0.0000011605	20.54802966
-13.2139656993	0.0000042012	0.0000225704	0.0000011762	20.51799311
-13.1946293069	0.0000042012	0.0000228739	0.0000011920	20.48799111
-13.1753786258	0.0000042012	0.0000231801	0.0000012080	20.4580247
-13.1562128994	0.0000042012	0.0000234890	0.0000012241	20.4280949
-13.1371313813	0.0000042012	0.0000238007	0.0000012403	20.39820269
-13.1181333347	0.0000042012	0.0000241151	0.0000012567	20.36834901
-13.0992180325	0.0000042012	0.0000244323	0.0000012732	20.3385348
-13.0803847570	0.0000042012	0.0000247522	0.0000012899	20.30876092
-13.0616328000	0.0000042012	0.0000250749	0.0000013067	20.27902826
-13.0429614621	0.0000042012	0.0000254004	0.0000013237	20.24933762
-13.0243700532	0.0000042012	0.0000257287	0.0000013408	20.21968981
-13.0058578918	0.0000042012	0.0000260598	0.0000013581	20.19008561
-12.9874243052	0.0000042012	0.0000263938	0.0000013755	20.16052575
-12.9690686292	0.0000042012	0.0000267306	0.0000013930	20.13101097
-12.9507902080	0.0000042012	0.0000270702	0.0000014107	20.10154195
-12.9325883941	0.0000042012	0.0000274127	0.0000014286	20.07211936
-12.9144625478	0.0000042012	0.0000277581	0.0000014466	20.04274385
-12.8964120379	0.0000042012	0.0000281064	0.0000014647	20.01341604
-12.8784362405	0.0000042012	0.0000284576	0.0000014830	19.98413653
-12.8605345399	0.0000042012	0.0000288117	0.0000015015	19.9549059
-12.8427063276	0.0000042012	0.0000291687	0.0000015201	19.9257247
-12.8249510027	0.0000042012	0.0000295287	0.0000015388	19.89659346
-12.8072679717	0.0000042012	0.0000298916	0.0000015578	19.86751271
-12.7896566483	0.0000042012	0.0000302574	0.0000015768	19.83848292
-12.7721164532	0.0000042012	0.0000306263	0.0000015960	19.80950458
-12.7546468142	0.0000042012	0.0000309981	0.0000016154	19.78057814
-12.7372471660	0.0000042012	0.0000313729	0.0000016349	19.75170404
-12.7199169500	0.0000042012	0.0000317508	0.0000016546	19.72288269
-12.7026556142	0.0000042012	0.0000321316	0.0000016745	19.6941145
-12.6854626132	0.0000042012	0.0000325155	0.0000016945	19.66539985
-12.6683374082	0.0000042012	0.0000329024	0.0000017147	19.6367391
-12.6512794666	0.0000042012	0.0000332924	0.0000017350	19.60813262
-12.6342882620	0.0000042012	0.0000336855	0.0000017555	19.57958073
-12.6173632743	0.0000042012	0.0000340816	0.0000017761	19.55108375
-12.6005039894	0.0000042012	0.0000344808	0.0000017969	19.522642
-12.5837098992	0.0000042012	0.0000348832	0.0000018179	19.49425576
-12.5669805013	0.0000042012	0.0000352886	0.0000018390	19.4659253
-12.5503152992	0.0000042012	0.0000356972	0.0000018603	19.4376509
-12.5337138023	0.0000042012	0.0000361090	0.0000018818	19.4094328
-12.5171755252	0.0000042012	0.0000365238	0.0000019034	19.38127124
-12.5006999884	0.0000042012	0.0000369419	0.0000019252	19.35316644
-12.4842867175	0.0000042012	0.0000373631	0.0000019471	19.32511862
-12.4679352438	0.0000042012	0.0000377875	0.0000019692	19.29712798
-12.4516451036	0.0000042012	0.0000382151	0.0000019915	19.2691947
-12.4354158385	0.0000042012	0.0000386460	0.0000020140	19.24131897
-12.4192469953	0.0000042012	0.0000390800	0.0000020366	19.21350094
-12.4031381257	0.0000042012	0.0000395173	0.0000020594	19.18574079
-12.3870887864	0.0000042012	0.0000399579	0.0000020823	19.15803864
-12.3710985391	0.0000042012	0.0000404017	0.0000021055	19.13039464
-12.3551669503	0.0000042012	0.0000408488	0.0000021288	19.10280892
-12.3392935911	0.0000042012	0.0000412991	0.0000021522	19.07528159
-12.3234780374	0.0000042012	0.0000417528	0.0000021759	19.04781275
-12.3077198697	0.0000042012	0.0000422098	0.0000021997	19.02040251
-12.2920186732	0.0000042012	0.0000426701	0.0000022237	18.99305096
-12.2763740373	0.0000042012	0.0000431337	0.0000022478	18.96575818
-12.2607855560	0.0000042012	0.0000436007	0.0000022722	18.93852423
-12.2452528277	0.0000042012	0.0000440710	0.0000022967	18.91134919
-12.2297754549	0.0000042012	0.0000445447	0.0000023214	18.88423311
-12.2143530445	0.0000042012	0.0000450218	0.0000023462	18.85717605
-12.1989852075	0.0000042012	0.0000455023	0.0000023713	18.83017803
-12.1836715590	0.0000042012	0.0000459862	0.0000023965	18.80323911
-12.1684117183	0.0000042012	0.0000464735	0.0000024219	18.77635931
-12.1532053086	0.0000042012	0.0000469643	0.0000024475	18.74953864
-12.1380519569	0.0000042012	0.0000474584	0.0000024732	18.72277713
-12.1229512944	0.0000042012	0.0000479561	0.0000024992	18.69607479
-12.1079029558	0.0000042012	0.0000484572	0.0000025253	18.66943161
-12.0929065798	0.0000042012	0.0000489618	0.0000025516	18.64284759
-12.0779618088	0.0000042012	0.0000494698	0.0000025780	18.61632273
-12.0630682888	0.0000042012	0.0000499814	0.0000026047	18.58985701
-12.0482256696	0.0000042012	0.0000504965	0.0000026315	18.56345041
-12.0334336044	0.0000042012	0.0000510151	0.0000026586	18.5371029
-12.0186917500	0.0000042012	0.0000515373	0.0000026858	18.51081445
-12.0039997666	0.0000042012	0.0000520630	0.0000027132	18.48458504
-11.9893573180	0.0000042012	0.0000525923	0.0000027408	18.45841461
-11.9747640713	0.0000042012	0.0000531251	0.0000027685	18.43230313
-11.9602196969	0.0000042012	0.0000536615	0.0000027965	18.40625054
-11.9457238687	0.0000042012	0.0000542016	0.0000028246	18.38025679
-11.9312762634	0.0000042012	0.0000547452	0.0000028530	18.35432182
-11.9168765615	0.0000042012	0.0000552925	0.0000028815	18.32844557
-11.9025244463	0.0000042012	0.0000558434	0.0000029102	18.30262798
-11.8882196043	0.0000042012	0.0000563979	0.0000029391	18.27686897
-11.8739617251	0.0000042012	0.0000569561	0.0000029682	18.25116847
-11.8597505014	0.0000042012	0.0000575180	0.0000029975	18.2255264
-11.8455856288	0.0000042012	0.0000580836	0.0000030269	18.19994268
-11.8314668059	0.0000042012	0.0000586528	0.0000030566	18.17441724
-11.8173937343	0.0000042012	0.0000592258	0.0000030865	18.14894997
-11.8033661185	0.0000042012	0.0000598025	0.0000031165	18.12354079
-11.7893836658	0.0000042012	0.0000603829	0.0000031468	18.09818961
-11.7754460862	0.0000042012	0.0000609671	0.0000031772	18.07289633
-11.7615530927	0.0000042012	0.0000615550	0.0000032078	18.04766085
-11.7477044009	0.0000042012	0.0000621467	0.0000032387	18.02248306
-11.7338997292	0.0000042012	0.0000627421	0.0000032697	17.99736286
-11.7201387986	0.0000042012	0.0000633414	0.0000033009	17.97230015
-11.7064213328	0.0000042012	0.0000639444	0.0000033324	17.94729482
-11.6927470581	0.0000042012	0.0000645513	0.0000033640	17.92234674
-11.6791157034	0.0000042012	0.0000651620	0.0000033958	17.89745581
-11.6655270001	0.0000042012	0.0000657765	0.0000034278	17.87262192
-11.6519806820	0.0000042012	0.0000663949	0.0000034601	17.84784493
-11.6384764857	0.0000042012	0.0000670172	0.0000034925	17.82312472
-11.6250141500	0.0000042012	0.0000676433	0.0000035251	17.79846119
-11.6115934161	0.0000042012	0.0000682733	0.0000035580	17.77385419
-11.5982140278	0.0000042012	0.0000689072	0.0000035910	17.74930361
-11.5848757310	0.0000042012	0.0000695451	0.0000036242	17.7248093
-11.5715782741	0.0000042012	0.0000701868	0.0000036577	17.70037115
-11.5583214079	0.0000042012	0.0000708325	0.0000036913	17.67598902
-11.5451048852	0.0000042012	0.0000714822	0.0000037252	17.65166278
-11.5319284612	0.0000042012	0.0000721358	0.0000037592	17.62739228
-11.5187918934	0.0000042012	0.0000727933	0.0000037935	17.6031774
-11.5056949414	0.0000042012	0.0000734549	0.0000038280	17.57901799
-11.4926373669	0.0000042012	0.0000741204	0.0000038627	17.55491391
-11.4796189340	0.0000042012	0.0000747900	0.0000038976	17.53086503
-11.4666394085	0.0000042012	0.0000754636	0.0000039327	17.5068712
-11.4536985587	0.0000042012	0.0000761412	0.0000039680	17.48293227
-11.4407961547	0.0000042012	0.0000768228	0.0000040035	17.4590481
-11.4279319688	0.0000042012	0.0000775085	0.0000040392	17.43521855
-11.4151057753	0.0000042012	0.0000781983	0.0000040752	17.41144347
-11.4023173504	0.0000042012	0.0000788922	0.0000041113	17.38772271
-11.3895664723	0.0000042012	0.0000795901	0.0000041477	17.36405612
-11.3768529211	0.0000042012	0.0000802922	0.0000041843	17.34044355
-11.3641764791	0.0000042012	0.0000809983	0.0000042211	17.31688485
-11.3515369301	0.0000042012	0.0000817086	0.0000042581	17.29337987
-11.3389340601	0.0000042012	0.0000824231	0.0000042953	17.26992846
-11.3263676568	0.0000042012	0.0000831417	0.0000043328	17.24653046
-11.3138375098	0.0000042012	0.0000838644	0.0000043705	17.22318572
-11.3013434104	0.0000042012	0.0000845914	0.0000044083	17.19989408
-11.2888851519	0.0000042012	0.0000853225	0.0000044464	17.1766554
-11.2764625292	0.0000042012	0.0000860578	0.0000044848	17.1534695
-11.2640753390	0.0000042012	0.0000867974	0.0000045233	17.13033625
-11.2517233798	0.0000042012	0.0000875411	0.0000045621	17.10725548
-11.2394064518	0.0000042012	0.0000882891	0.0000046010	17.08422703
-11.2271243567	0.0000042012	0.0000890414	0.0000046402	17.06125074
-11.2148768981	0.0000042012	0.0000897979	0.0000046797	17.03832647
-11.2026638813	0.0000042012	0.0000905586	0.0000047193	17.01545404
-11.1904851131	0.0000042012	0.0000913237	0.0000047592	16.9926333
-11.1783404018	0.0000042012	0.0000920931	0.0000047993	16.9698641
-11.1662295576	0.0000042012	0.0000928667	0.0000048396	16.94714626
-11.1541523922	0.0000042012	0.0000936447	0.0000048801	16.92447964
-11.1421087186	0.0000042012	0.0000944271	0.0000049209	16.90186406
-11.1300983517	0.0000042012	0.0000952137	0.0000049619	16.87929938
-11.1181211078	0.0000042012	0.0000960048	0.0000050031	16.85678543
-11.1061768046	0.0000042012	0.0000968002	0.0000050446	16.83432205
-11.0942652615	0.0000042012	0.0000975999	0.0000050863	16.81190907
-11.0823862993	0.0000042012	0.0000984041	0.0000051282	16.78954634
-11.0705397401	0.0000042012	0.0000992127	0.0000051703	16.7672337
-11.0587254078	0.0000042012	0.0001000257	0.0000052127	16.74497099
-11.0469431274	0.0000042012	0.0001008431	0.0000052553	16.72275804
-11.0351927256	0.0000042012	0.0001016650	0.0000052981	16.70059469
-11.0234740302	0.0000042012	0.0001024913	0.0000053412	16.67848078
-11.0117868706	0.0000042012	0.0001033221	0.0000053845	16.65641615
-11.0001310776	0.0000042012	0.0001041573	0.0000054280	16.63440064
-10.9885064833	0.0000042012	0.0001049971	0.0000054718	16.61243409
-10.9769129209	0.0000042012	0.0001058413	0.0000055158	16.59051633
-10.9653502255	0.0000042012	0.0001066901	0.0000055600	16.56864721
-10.9538182329	0.0000042012	0.0001075434	0.0000056045	16.54682656
-10.9423167806	0.0000042012	0.0001084012	0.0000056492	16.52505422
-10.9308457072	0.0000042012	0.0001092636	0.0000056941	16.50333003
-10.9194048527	0.0000042012	0.0001101305	0.0000057393	16.48165384
-10.9079940583	0.0000042012	0.0001110020	0.0000057847	16.46002547
-10.8966131665	0.0000042012	0.0001118781	0.0000058303	16.43844478
-10.8852620209	0.0000042012	0.0001127588	0.0000058762	16.41691159
-10.8739404664	0.0000042012	0.0001136441	0.0000059224	16.39542575
-10.8626483492	0.0000042012	0.0001145340	0.0000059688	16.3739871
-10.8513855165	0.0000042012	0.0001154286	0.0000060154	16.35259548
-10.8401518170	0.0000042012	0.0001163278	0.0000060622	16.33125073
-10.8289471001	0.0000042012	0.0001172317	0.0000061093	16.30995269
-10.8177712169	0.0000042012	0.0001181402	0.0000061567	16.2887012
-10.8066240193	0.0000042012	0.0001190534	0.0000062043	16.2674961
-10.7955053603	0.0000042012	0.0001199713	0.0000062521	16.24633724
-10.7844150943	0.0000042012	0.0001208940	0.0000063002	16.22522445
-10.7733530765	0.0000042012	0.0001218213	0.0000063485	16.20415759
-10.7623191636	0.0000042012	0.0001227533	0.0000063971	16.18313648
-10.7513132129	0.0000042012	0.0001236902	0.0000064459	16.16216097
-10.7403350832	0.0000042012	0.0001246317	0.0000064950	16.14123091
-10.7293846341	0.0000042012	0.0001255780	0.0000065443	16.12034614
-10.7184617264	0.0000042012	0.0001265291	0.0000065939	16.09950651
-10.7075662219	0.0000042012	0.0001274850	0.0000066437	16.07871185
-10.6966979835	0.0000042012	0.0001284457	0.0000066937	16.05796201
-10.6858568751	0.0000042012	0.0001294113	0.0000067441	16.03725683
-10.6750427615	0.0000042012	0.0001303816	0.0000067946	16.01659617
-10.6642555085	0.0000042012	0.0001313568	0.0000068454	15.99597987
-10.6534949832	0.0000042012	0.0001323368	0.0000068965	15.97540776
-10.6427610534	0.0000042012	0.0001333217	0.0000069478	15.95487971
-10.6320535880	0.0000042012	0.0001343114	0.0000069994	15.93439555
-10.6213724567	0.0000042012	0.0001353061	0.0000070513	15.91395513
-10.6107175305	0.0000042012	0.0001363056	0.0000071034	15.8935583
-10.6000886809	0.0000042012	0.0001373101	0.0000071557	15.87320491
-10.5894857806	0.0000042012	0.0001383195	0.0000072083	15.8528948
-10.5789087034	0.0000042012	0.0001393338	0.0000072612	15.83262783
-10.5683573236	0.0000042012	0.0001403531	0.0000073143	15.81240384
-10.5578315168	0.0000042012	0.0001413773	0.0000073677	15.79222269
-10.5473311593	0.0000042012	0.0001424065	0.0000074213	15.77208422
-10.5368561282	4.20E-06	0.0001434407	0.0000074752	15.75198828
-10.5264063018	0.0000042012	0.0001444798	0.0000075293	15.73193472
-10.5159815591	0.0000042012	0.0001455240	0.0000075838	15.7119234
-10.5055817798	0.0000042012	0.0001465732	0.0000076384	15.69195416
-10.4952068447	0.0000042012	0.0001476274	0.0000076934	15.67202687
-10.4848566354	0.0000042012	0.0001486867	0.0000077486	15.65214137
-10.4745310344	0.0000042012	0.0001497510	0.0000078040	15.63229751
-10.4642299249	0.0000042012	0.0001508204	0.0000078598	15.61249515
-10.4539531909	0.0000042012	0.0001518949	0.0000079158	15.59273414
-10.4437007175	0.0000042012	0.0001529744	0.0000079720	15.57301434
-10.4334723902	0.0000042012	0.0001540591	0.0000080285	15.5533356
-10.4232680957	0.0000042012	0.0001551489	0.0000080853	15.53369778
-10.4130877213	0.0000042012	0.0001562438	0.0000081424	15.51410073
-10.4029311551	0.0000042012	0.0001573438	0.0000081997	15.49454431
-10.3927982860	0.0000042012	0.0001584490	0.0000082573	15.47502838
-10.3826890037	0.0000042012	0.0001595594	0.0000083152	15.45555279
-10.3726031985	0.0000042012	0.0001606749	0.0000083733	15.4361174
-10.3625407619	0.0000042012	0.0001617957	0.0000084317	15.41672208
-10.3525015856	0.0000042012	0.0001629216	0.0000084904	15.39736667
-10.3424855624	0.0000042012	0.0001640527	0.0000085493	15.37805105
-10.3324925858	0.0000042012	0.0001651891	0.0000086086	15.35877506
-10.3225225500	0.0000042012	0.0001663307	0.0000086681	15.33953857
-10.3125753497	0.0000042012	0.0001674775	0.0000087278	15.32034144
-10.3026508808	0.0000042012	0.0001686296	0.0000087879	15.30118353
-10.2927490395	0.0000042012	0.0001697870	0.0000088482	15.2820647
-10.2828697229	0.0000042012	0.0001709496	0.0000089088	15.26298482
-10.2730128287	0.0000042012	0.0001721176	0.0000089696	15.24394375
-10.2631782555	0.0000042012	0.0001732908	0.0000090308	15.22494135
-10.2533659022	0.0000042012	0.0001744694	0.0000090922	15.20597749
-10.2435756688	0.0000042012	0.0001756533	0.0000091539	15.18705202
-10.2338074557	0.0000042012	0.0001768426	0.0000092159	15.16816482
-10.2240611642	0.0000042012	0.0001780372	0.0000092781	15.14931575
-10.2143366960	0.0000042012	0.0001792372	0.0000093407	15.13050468
-10.2046339536	0.0000042012	0.0001804425	0.0000094035	15.11173147
-10.1949528401	0.0000042012	0.0001816533	0.0000094666	15.09299599
-10.1852932594	0.0000042012	0.0001828694	0.0000095299	15.07429811
-10.1756551159	0.0000042012	0.0001840910	0.0000095936	15.05563769
-10.1660383146	0.0000042012	0.0001853180	0.0000096576	15.03701461
-10.1564427613	0.0000042012	0.0001865504	0.0000097218	15.01842873
-10.1468683621	0.0000042012	0.0001877883	0.0000097863	14.99987992
-10.1373150242	0.0000042012	0.0001890317	0.0000098511	14.98136806
-10.1277826550	0.0000042012	0.0001902805	0.0000099162	14.962893
-10.1182711626	0.0000042012	0.0001915348	0.0000099815	14.94445463
-10.1087804559	0.0000042012	0.0001927946	0.0000100472	14.92605282
-10.0993104441	0.0000042012	0.0001940600	0.0000101131	14.90768743
-10.0898610373	0.0000042012	0.0001953308	0.0000101794	14.88935835
-10.0804321459	0.0000042012	0.0001966072	0.0000102459	14.87106543
-10.0710236811	0.0000042012	0.0001978892	0.0000103127	14.85280857
-10.0616355545	0.0000042012	0.0001991767	0.0000103798	14.83458762
-10.0522676784	0.0000042012	0.0002004697	0.0000104472	14.81640247
-10.0429199657	0.0000042012	0.0002017684	0.0000105148	14.79825299
-10.0335923297	0.0000042012	0.0002030726	0.0000105828	14.78013905
-10.0242846843	0.0000042012	0.0002043825	0.0000106511	14.76206054
-10.0149969441	0.0000042012	0.0002056980	0.0000107196	14.74401733
-10.0057290242	0.0000042012	0.0002070191	0.0000107885	14.72600929
-9.9964808400	0.0000042012	0.0002083458	0.0000108576	14.70803631
-9.9872523077	0.0000042012	0.0002096783	0.0000109270	14.69009825
-9.9780433440	0.0000042012	0.0002110163	0.0000109968	14.67219501
-9.9688538661	0.0000042012	0.0002123601	0.0000110668	14.65432646
-9.9596837917	0.0000042012	0.0002137096	0.0000111371	14.63649248
-9.9505330389	0.0000042012	0.0002150647	0.0000112078	14.61869294
-9.9414015266	0.0000042012	0.0002164256	0.0000112787	14.60092774
-9.9322891741	0.0000042012	0.0002177922	0.0000113499	14.58319674
-9.9231959010	0.0000042012	0.0002191646	0.0000114214	14.56549984
-9.9141216277	0.0000042012	0.0002205427	0.0000114932	14.54783691
-9.9050662748	0.0000042012	0.0002219265	0.0000115653	14.53020784
-9.8960297638	0.0000042012	0.0002233162	0.0000116378	14.51261251
-9.8870120163	0.0000042012	0.0002247116	0.0000117105	14.49505081
-9.8780129546	0.0000042012	0.0002261128	0.0000117835	14.47752261
-9.8690325014	0.0000042012	0.0002275199	0.0000118568	14.4600278
-9.8600705799	0.0000042012	0.0002289327	0.0000119305	14.44256627
-9.8511271137	0.0000042012	0.0002303515	0.0000120044	14.42513791
-9.8422020271	0.0000042012	0.0002317760	0.0000120786	14.40774259
-9.8332952446	0.0000042012	0.0002332064	0.0000121532	14.39038021
-9.8244066913	0.0000042012	0.0002346427	0.0000122280	14.37305065
-9.8155362928	0.0000042012	0.0002360849	0.0000123032	14.3557538
-9.8066839750	0.0000042012	0.0002375330	0.0000123787	14.33848955
-9.7978496643	0.0000042012	0.0002389870	0.0000124544	14.32125778
-9.7890332878	0.0000042012	0.0002404469	0.0000125305	14.30405839
-9.7802347726	0.0000042012	0.0002419127	0.0000126069	14.28689127
-9.7714540466	0.0000042012	0.0002433845	0.0000126836	14.26975629
-9.7626910379	0.0000042012	0.0002448622	0.0000127606	14.25265337
-9.7539456753	0.0000042012	0.0002463459	0.0000128379	14.23558237
-9.7452178878	0.0000042012	0.0002478356	0.0000129156	14.21854321
-9.7365076049	0.0000042012	0.0002493313	0.0000129935	14.20153576
-9.727814756	0.0000042012	2.51E-04	1.31E-05	14.18455992
-9.719139273	0.0000042012	2.52E-04	1.32E-05	14.16761559
-9.710481085	0.0000042012	2.54E-04	1.32E-05	14.15070265
-9.701840124	0.0000042012	2.55E-04	1.33E-05	14.133821
-9.693216321	0.0000042012	2.57E-04	1.34E-05	14.11697053
-9.684609609	0.0000042012	2.58E-04	1.35E-05	14.10015114
-9.67601992	0.0000042012	2.60E-04	1.35E-05	14.08336273
-9.667447186	0.0000042012	0.000261514	1.36E-05	14.06660518
-9.658891341	0.0000042012	0.000263064	1.37E-05	14.0498784
-9.650352318	0.0000042012	0.00026462	1.38E-05	14.03318227
-9.641830051	0.0000042012	0.000266183	1.39E-05	14.0165167
-9.633324476	0.0000042012	0.000267751	1.40E-05	13.99988159
-9.624835525	0.0000042012	0.000269326	1.40E-05	13.98327683
-9.616363136	0.0000042012	0.000270907	1.41E-05	13.96670232
-9.607907242	0.0000042012	0.000272494	1.42E-05	13.95015796
-9.59946778	0.0000042012	0.000274087	1.43E-05	13.93364364
-9.591044687	0.0000042012	0.000275687	1.44E-05	13.91715927
-9.582637899	0.0000042012	0.000277292	1.45E-05	13.90070475
-9.574247352	0.0000042012	0.000278904	1.45E-05	13.88427997
-9.565872985	0.0000042012	0.000280522	1.46E-05	13.86788484
-9.557514734	0.0000042012	0.000282147	1.47E-05	13.85151926
-9.549172539	0.0000042012	0.000283777	1.48E-05	13.83518312
-9.540846337	0.0000042012	0.000285414	1.49E-05	13.81887634
-9.532536067	0.0000042012	0.000287057	1.50E-05	13.80259881
-9.524241669	0.0000042012	0.000288707	1.50E-05	13.78635044
-9.515963082	0.0000042012	0.000290362	1.51E-05	13.77013113
-9.507700245	0.0000042012	0.000292024	1.52E-05	13.75394079
-9.4994531	0.0000042012	0.000293693	1.53E-05	13.73777931
-9.491221586	0.0000042012	0.000295367	1.54E-05	13.7216466
-9.483005644	0.0000042012	0.000297049	1.55E-05	13.70554257
-9.474805215	0.0000042012	0.000298736	1.56E-05	13.68946712
-9.466620242	0.0000042012	0.00030043	1.57E-05	13.67342016
-9.458450666	0.0000042012	0.00030213	1.57E-05	13.65740159
-9.450296428	0.0000042012	0.000303837	1.58E-05	13.64141133
-9.442157473	0.0000042012	0.00030555	1.59E-05	13.62544927
-9.434033741	0.0000042012	0.000307269	1.60E-05	13.60951533
-9.425925177	0.0000042012	0.000308995	1.61E-05	13.59360941
-9.417831724	0.0000042012	0.000310727	1.62E-05	13.57773142
-9.409753326	0.0000042012	0.000312466	1.63E-05	13.56188127
-9.401689927	0.0000042012	0.000314212	1.64E-05	13.54605886
-9.393641471	0.0000042012	0.000315963	1.65E-05	13.53026412
-9.385607903	0.0000042012	0.000317722	1.66E-05	13.51449694
-9.377589169	0.0000042012	0.000319486	1.66E-05	13.49875724
-9.369585212	0.0000042012	0.000321258	1.67E-05	13.48304493
-9.36159598	0.0000042012	0.000323036	1.68E-05	13.46735991
-9.353621417	0.0000042012	0.00032482	1.69E-05	13.45170211
-9.345661471	0.0000042012	0.000326611	1.70E-05	13.43607143
-9.337716087	0.0000042012	0.000328408	1.71E-05	13.42046778
-9.329785213	0.0000042012	0.000330213	1.72E-05	13.40489108
-9.321868795	0.0000042012	0.000332023	1.73E-05	13.38934123
-9.313966781	0.0000042012	0.000333841	1.74E-05	13.37381816
-9.306079119	0.0000042012	0.000335664	1.75E-05	13.35832178
-9.298205757	0.0000042012	0.000337495	1.76E-05	13.34285199
-9.290346642	0.0000042012	0.000339332	1.77E-05	13.32740872
-9.282501724	0.0000042012	0.000341176	1.78E-05	13.31199188
-9.274670951	0.0000042012	0.000343027	1.79E-05	13.29660138
-9.266854272	0.0000042012	0.000344884	1.80E-05	13.28123714
-9.259051637	0.0000042012	0.000346748	1.81E-05	13.26589907
-9.251262996	0.0000042012	0.000348618	1.82E-05	13.2505871
-9.243488297	0.0000042012	0.000350496	1.83E-05	13.23530113
-9.235727492	0.0000042012	0.00035238	1.84E-05	13.22004109
-9.22798053	0.0000042012	0.00035427	1.85E-05	13.20480689
-9.220247363	0.0000042012	0.000356168	1.86E-05	13.18959845
-9.212527941	0.0000042012	0.000358072	1.87E-05	13.17441568
-9.204822216	0.0000042012	0.000359983	1.88E-05	13.15925852
-9.197130139	0.0000042012	0.000361901	1.89E-05	13.14412686
-9.189451662	0.0000042012	0.000363826	1.90E-05	13.12902064
-9.181786737	0.0000042012	0.000365757	1.91E-05	13.11393977
-9.174135316	0.0000042012	0.000367696	1.92E-05	13.09888418
-9.166497351	0.0000042012	0.000369641	1.93E-05	13.08385378
-9.158872796	0.0000042012	0.000371593	1.94E-05	13.06884849
-9.151261603	0.0000042012	0.000373552	1.95E-05	13.05386823
-9.143663726	0.0000042012	0.000375517	1.96E-05	13.03891293
-9.136079118	0.0000042012	0.00037749	1.97E-05	13.0239825
-9.128507733	0.0000042012	0.000379469	1.98E-05	13.00907687
-9.120949524	0.0000042012	0.000381456	1.99E-05	12.99419596
-9.113404447	0.0000042012	0.000383449	2.00E-05	12.9793397
-9.105872455	0.0000042012	0.000385449	2.01E-05	12.964508
-9.098353503	0.0000042012	0.000387457	2.02E-05	12.94970078
-9.090847546	0.0000042012	0.000389471	2.03E-05	12.93491798
-9.08335454	0.0000042012	0.000391492	2.04E-05	12.92015952
-9.075874439	0.0000042012	0.00039352	2.05E-05	12.90542531
-9.068407199	0.0000042012	0.000395555	2.06E-05	12.89071529
-9.060952777	0.0000042012	0.000397597	2.07E-05	12.87602937
-9.053511127	0.0000042012	0.000399646	2.08E-05	12.86136749
-9.046082207	0.0000042012	0.000401702	2.09E-05	12.84672957
-9.038665973	0.0000042012	0.000403766	2.10E-05	12.83211553
-9.031262382	0.0000042012	0.000405836	2.11E-05	12.81752531
-9.023871391	0.0000042012	0.000407913	2.13E-05	12.80295882
-9.016492957	0.0000042012	0.000409998	2.14E-05	12.78841599
-9.009127036	0.0000042012	0.000412089	2.15E-05	12.77389676
-9.001773588	0.0000042012	0.000414188	2.16E-05	12.75940104
-8.99443257	0.0000042012	0.000416293	2.17E-05	12.74492877
-8.987103939	0.0000042012	0.000418406	2.18E-05	12.73047987
-8.979787655	0.0000042012	0.000420526	2.19E-05	12.71605428
-8.972483675	0.0000042012	0.000422653	2.20E-05	12.70165191
-8.965191958	0.0000042012	0.000424787	2.21E-05	12.6872727
-8.957912463	0.0000042012	0.000426929	2.22E-05	12.67291658
-8.95064515	0.0000042012	0.000429077	2.24E-05	12.65858348
-8.943389977	0.0000042012	0.000431233	2.25E-05	12.64427333
-8.936146904	0.0000042012	0.000433396	2.26E-05	12.62998605
-8.928915891	0.0000042012	0.000435566	2.27E-05	12.61572158
-8.921696897	0.0000042012	0.000437744	2.28E-05	12.60147984
-8.914489884	0.0000042012	0.000439929	2.29E-05	12.58726078
-8.90729481	0.0000042012	0.000442121	2.30E-05	12.57306432
-8.900111637	0.0000042012	0.00044432	2.32E-05	12.55889038
-8.892940325	0.0000042012	0.000446526	2.33E-05	12.54473891
-8.885780835	0.0000042012	0.00044874	2.34E-05	12.53060984
-8.878633129	0.0000042012	0.000450961	2.35E-05	12.51650309
-8.871497167	0.0000042012	0.00045319	2.36E-05	12.50241861
-8.864372911	0.0000042012	0.000455425	2.37E-05	12.48835631
-8.857260323	0.0000042012	0.000457668	2.39E-05	12.47431615
-8.850159364	0.0000042012	0.000459919	2.40E-05	12.46029804
-8.843069997	0.0000042012	0.000462177	2.41E-05	12.44630192
-8.835992183	0.0000042012	0.000464442	2.42E-05	12.43232774
-8.828925886	0.0000042012	0.000466715	2.43E-05	12.41837541
-8.821871067	0.0000042012	0.000468995	2.44E-05	12.40444488
-8.81482769	0.0000042012	0.000471282	2.46E-05	12.39053609
-8.807795717	0.0000042012	0.000473577	2.47E-05	12.37664896
-8.800775112	0.0000042012	0.000475879	2.48E-05	12.36278343
-8.793765837	0.0000042012	0.000478189	2.49E-05	12.34893944
-8.786767857	0.0000042012	0.000480506	2.50E-05	12.33511692
-8.779781135	0.0000042012	0.000482831	2.52E-05	12.32131581
-8.772805635	0.0000042012	0.000485163	2.53E-05	12.30753605
-8.765841321	0.0000042012	0.000487502	2.54E-05	12.29377757
-8.758888157	0.0000042012	0.000489849	2.55E-05	12.28004031
-8.751946107	0.0000042012	0.000492204	2.57E-05	12.2663242
-8.745015136	0.0000042012	0.000494566	2.58E-05	12.25262919
-8.738095209	0.0000042012	0.000496936	2.59E-05	12.23895522
-8.73118629	0.0000042012	0.000499313	2.60E-05	12.22530221
-8.724288345	0.0000042012	0.000501698	2.61E-05	12.21167011
-8.717401338	0.0000042012	0.000504091	2.63E-05	12.19805886
-8.710525235	0.0000042012	0.000506491	2.64E-05	12.18446839
-8.703660003	0.0000042012	0.000508898	2.65E-05	12.17089865
-8.696805605	0.0000042012	0.000511314	2.66E-05	12.15734958
-8.689962008	0.0000042012	0.000513737	2.68E-05	12.1438211
-8.683129179	0.0000042012	0.000516167	2.69E-05	12.13031317
-8.676307083	0.0000042012	0.000518605	2.70E-05	12.11682573
-8.669495687	0.0000042012	0.000521051	2.72E-05	12.10335871
-8.662694956	0.0000042012	0.000523505	2.73E-05	12.08991205
-8.655904859	0.0000042012	0.000525966	2.74E-05	12.0764857
-8.649125361	0.0000042012	0.000528435	2.75E-05	12.06307959
-8.64235643	0.0000042012	0.000530912	2.77E-05	12.04969367
-8.635598032	0.0000042012	0.000533396	2.78E-05	12.03632788
-8.628850136	0.0000042012	0.000535888	2.79E-05	12.02298216
-8.622112707	0.0000042012	0.000538388	2.81E-05	12.00965646
-8.615385715	0.0000042012	0.000540896	2.82E-05	11.99635071
-8.608669126	0.0000042012	0.000543411	2.83E-05	11.98306485
-8.601962909	0.0000042012	0.000545934	2.85E-05	11.96979884
-8.595267031	0.0000042012	0.000548465	2.86E-05	11.95655261
-8.588581461	0.0000042012	0.000551004	2.87E-05	11.94332611
-8.581906167	0.0000042012	0.00055355	2.88E-05	11.93011927
-8.575241118	0.0000042012	0.000556105	2.90E-05	11.91693205
-8.568586281	0.0000042012	0.000558667	2.91E-05	11.90376439
-8.561941627	0.0000042012	0.000561237	2.92E-05	11.89061622
-8.555307123	0.0000042012	0.000563815	2.94E-05	11.87748751
-8.548682739	0.0000042012	0.000566401	2.95E-05	11.86437818
-8.542068443	0.0000042012	0.000568995	2.97E-05	11.85128818
-8.535464206	0.0000042012	0.000571597	2.98E-05	11.83821747
-8.528869997	0.0000042012	0.000574206	2.99E-05	11.82516598
-8.522285785	0.0000042012	0.000576824	3.01E-05	11.81213367
-8.51571154	0.0000042012	0.00057945	3.02E-05	11.79912046
-8.509147232	0.0000042012	0.000582083	3.03E-05	11.78612632
-8.502592831	0.0000042012	0.000584724	3.05E-05	11.77315119
-8.496048307	0.0000042012	0.000587374	3.06E-05	11.76019501
-8.48951363	0.0000042012	0.000590031	3.07E-05	11.74725774
-8.482988771	0.0000042012	0.000592697	3.09E-05	11.73433931
-8.4764737	0.0000042012	0.00059537	3.10E-05	11.72143967
-8.469968388	0.0000042012	0.000598051	3.12E-05	11.70855878
-8.463472806	0.0000042012	0.000600741	3.13E-05	11.69569657
-8.456986924	0.0000042012	0.000603439	3.14E-05	11.68285301
-8.450510715	0.0000042012	0.000606144	3.16E-05	11.67002802
-8.444044148	0.0000042012	0.000608858	3.17E-05	11.65722157
-8.437587196	0.0000042012	0.00061158	3.19E-05	11.6444336
-8.431139829	0.0000042012	0.000614309	3.20E-05	11.63166406
-8.424702019	0.0000042012	0.000617047	3.22E-05	11.61891289
-8.418273739	0.0000042012	0.000619793	3.23E-05	11.60618005
-8.41185496	0.0000042012	0.000622548	3.24E-05	11.59346549
-8.405445653	0.0000042012	0.00062531	3.26E-05	11.58076915
-8.399045791	0.0000042012	0.000628081	3.27E-05	11.56809099
-8.392655347	0.0000042012	0.000630859	3.29E-05	11.55543095
-8.386274291	0.0000042012	0.000633646	3.30E-05	11.54278898
-8.379902598	0.0000042012	0.000636441	3.32E-05	11.53016504
-8.373540239	0.0000042012	0.000639245	3.33E-05	11.51755907
-8.367187187	0.0000042012	0.000642056	3.35E-05	11.50497103
-8.360843416	0.0000042012	0.000644876	3.36E-05	11.49240086
-8.354508897	0.0000042012	0.000647704	3.38E-05	11.47984851
-8.348183604	0.0000042012	0.00065054	3.39E-05	11.46731394
-8.34186751	0.0000042012	0.000653385	3.41E-05	11.4547971
-8.335560588	0.0000042012	0.000656237	3.42E-05	11.44229794
-8.329262813	0.0000042012	0.000659098	3.43E-05	11.42981641
-8.322974156	0.0000042012	0.000661968	3.45E-05	11.41735246
-8.316694593	0.0000042012	0.000664845	3.46E-05	11.40490605
-8.310424096	0.0000042012	0.000667732	3.48E-05	11.39247712
-8.304162639	0.0000042012	0.000670626	3.49E-05	11.38006563
-8.297910198	0.0000042012	0.000673529	3.51E-05	11.36767154
-8.291666744	0.0000042012	0.00067644	3.53E-05	11.35529479
-8.285432254	0.0000042012	0.000679359	3.54E-05	11.34293533
-8.2792067	0.0000042012	0.000682287	3.56E-05	11.33059313
-8.272990058	0.0000042012	0.000685223	3.57E-05	11.31826813
-8.266782302	0.0000042012	0.000688168	3.59E-05	11.30596028
-8.260583407	0.0000042012	0.000691121	3.60E-05	11.29366955
-8.254393347	0.0000042012	0.000694082	3.62E-05	11.28139588
-8.248212097	0.0000042012	0.000697052	3.63E-05	11.26913923
-8.242039632	0.0000042012	0.000700031	3.65E-05	11.25689955
-8.235875928	0.0000042012	0.000703018	3.66E-05	11.2446768
-8.229720959	0.0000042012	0.000706013	3.68E-05	11.23247093
-8.223574701	0.0000042012	0.000709017	3.69E-05	11.22028189
-8.217437129	0.0000042012	0.000712029	3.71E-05	11.20810965
-8.211308218	0.0000042012	0.00071505	3.73E-05	11.19595415
-8.205187944	0.0000042012	0.00071808	3.74E-05	11.18381535
-8.199076284	0.0000042012	0.000721118	3.76E-05	11.17169321
-8.192973212	0.0000042012	0.000724164	3.77E-05	11.15958768
-8.186878704	0.0000042012	0.000727219	3.79E-05	11.14749872
-8.180792737	0.0000042012	0.000730283	3.81E-05	11.13542629
-8.174715287	0.0000042012	0.000733355	3.82E-05	11.12337033
-8.168646329	0.0000042012	0.000736436	3.84E-05	11.11133081
-8.16258584	0.0000042012	0.000739526	3.85E-05	11.09930768
-8.156533797	0.0000042012	0.000742624	3.87E-05	11.0873009
-8.150490176	0.0000042012	0.000745731	3.89E-05	11.07531042
-8.144454954	0.0000042012	0.000748846	3.90E-05	11.06333621
-8.138428107	0.0000042012	0.00075197	3.92E-05	11.05137822
-8.132409612	0.0000042012	0.000755103	3.94E-05	11.0394364
-8.126399446	0.0000042012	0.000758244	3.95E-05	11.02751072
-8.120397585	0.0000042012	0.000761395	3.97E-05	11.01560113
-8.114404008	0.0000042012	0.000764554	3.98E-05	11.00370759
-8.108418691	0.0000042012	0.000767721	4.00E-05	10.99183006
-8.102441612	0.0000042012	0.000770897	4.02E-05	10.97996849
-8.096472747	0.0000042012	0.000774083	4.03E-05	10.96812285
-8.090512074	0.0000042012	0.000777276	4.05E-05	10.95629309
-8.084559571	0.0000042012	0.000780479	4.07E-05	10.94447917
-8.078615216	0.0000042012	0.00078369	4.08E-05	10.93268104
-8.072678986	0.0000042012	0.000786911	4.10E-05	10.92089868
-8.066750858	0.0000042012	0.00079014	4.12E-05	10.90913203
-8.060830812	0.0000042012	0.000793377	4.13E-05	10.89738106
-8.054918825	0.0000042012	0.000796624	4.15E-05	10.88564572
-8.049014874	0.0000042012	0.00079988	4.17E-05	10.87392598
-8.043118939	0.0000042012	0.000803144	4.19E-05	10.8622218
-8.037230997	0.0000042012	0.000806417	4.20E-05	10.85053312
-8.031351026	0.0000042012	0.000809699	4.22E-05	10.83885992
-8.025479006	0.0000042012	0.00081299	4.24E-05	10.82720216
-8.019614915	0.0000042012	0.00081629	4.25E-05	10.81555979
-8.013758731	0.0000042012	0.000819599	4.27E-05	10.80393277
-8.007910433	0.0000042012	0.000822917	4.29E-05	10.79232107
-8.00207	0.0000042012	0.000826244	4.31E-05	10.78072464
-7.996237411	0.0000042012	0.000829579	4.32E-05	10.76914345
-7.990412644	0.0000042012	0.000832924	4.34E-05	10.75757746
-7.984595679	0.0000042012	0.000836277	4.36E-05	10.74602662
-7.978786495	0.0000042012	0.00083964	4.38E-05	10.73449091
-7.972985071	0.0000042012	0.000843012	4.39E-05	10.72297028
-7.967191387	0.0000042012	0.000846392	4.41E-05	10.71146468
-7.961405421	0.0000042012	0.000849782	4.43E-05	10.6999741
-7.955627153	0.0000042012	0.000853181	4.45E-05	10.68849848
-7.949856563	0.0000042012	0.000856588	4.46E-05	10.67703778
-7.944093631	0.0000042012	0.000860005	4.48E-05	10.66559198
-7.938338335	0.0000042012	0.000863431	4.50E-05	10.65416103
-7.932590657	0.0000042012	0.000866866	4.52E-05	10.64274489
-7.926850575	0.0000042012	0.00087031	4.54E-05	10.63134353
-7.92111807	0.0000042012	0.000873763	4.55E-05	10.61995691
-7.915393121	0.0000042012	0.000877225	4.57E-05	10.60858499
-7.909675709	0.0000042012	0.000880697	4.59E-05	10.59722774
-7.903965815	0.0000042012	0.000884177	4.61E-05	10.58588511
-7.898263417	0.0000042012	0.000887667	4.63E-05	10.57455708
-7.892568497	0.0000042012	0.000891166	4.64E-05	10.5632436
-7.886881035	0.0000042012	0.000894674	4.66E-05	10.55194464
-7.881201012	0.0000042012	0.000898191	4.68E-05	10.54066016
-7.875528407	0.0000042012	0.000901718	4.70E-05	10.52939012
-7.869863202	0.0000042012	0.000905253	4.72E-05	10.5181345
-7.864205378	0.0000042012	0.000908798	4.74E-05	10.50689325
-7.858554915	0.0000042012	0.000912352	4.75E-05	10.49566633
-7.852911794	0.0000042012	0.000915916	4.77E-05	10.48445372
-7.847275996	0.0000042012	0.000919488	4.79E-05	10.47325537
-7.841647502	0.0000042012	0.00092307	4.81E-05	10.46207126
-7.836026293	0.0000042012	0.000926662	4.83E-05	10.45090134
-7.830412351	0.0000042012	0.000930262	4.85E-05	10.43974557
-7.824805656	0.0000042012	0.000933872	4.87E-05	10.42860394
-7.81920619	0.0000042012	0.000937491	4.89E-05	10.41747639
-7.813613934	0.0000042012	0.00094112	4.90E-05	10.40636289
-7.80802887	0.0000042012	0.000944758	4.92E-05	10.39526342
-7.802450979	0.0000042012	0.000948405	4.94E-05	10.38417793
-7.796880242	0.0000042012	0.000952062	4.96E-05	10.3731064
-7.791316643	0.0000042012	0.000955728	4.98E-05	10.36204877
-7.785760161	0.0000042012	0.000959403	5.00E-05	10.35100504
-7.78021078	0.0000042012	0.000963088	5.02E-05	10.33997514
-7.77466848	0.0000042012	0.000966782	5.04E-05	10.32895907
-7.769133245	0.0000042012	0.000970486	5.06E-05	10.31795677
-7.763605055	0.0000042012	0.000974199	5.08E-05	10.30696822
-7.758083893	0.0000042012	0.000977921	5.10E-05	10.29599338
-7.752569741	0.0000042012	0.000981653	5.12E-05	10.28503222
-7.747062582	0.0000042012	0.000985395	5.14E-05	10.27408471
-7.741562397	0.0000042012	0.000989146	5.15E-05	10.26315081
-7.736069169	0.0000042012	0.000992906	5.17E-05	10.25223049
-7.730582881	0.0000042012	0.000996677	5.19E-05	10.24132372
-7.725103514	0.0000042012	0.001000456	5.21E-05	10.23043046
-7.719631052	0.0000042012	0.001004245	5.23E-05	10.21955067
-7.714165477	0.0000042012	0.001008044	5.25E-05	10.20868434
-7.708706772	0.0000042012	0.001011852	5.27E-05	10.19783142
-7.703254919	0.0000042012	0.00101567	5.29E-05	10.18699189
-7.697809902	0.0000042012	0.001019497	5.31E-05	10.1761657
-7.692371703	0.0000042012	0.001023334	5.33E-05	10.16535284
-7.686940305	0.0000042012	0.001027181	5.35E-05	10.15455326
-7.681515691	0.0000042012	0.001031037	5.37E-05	10.14376693
-7.676097844	0.0000042012	0.001034903	5.39E-05	10.13299383
-7.670686748	0.0000042012	0.001038779	5.41E-05	10.12223391
-7.665282385	0.0000042012	0.001042664	5.43E-05	10.11148716
-7.659884739	0.0000042012	0.001046559	5.45E-05	10.10075353
-7.654493794	0.0000042012	0.001050463	5.47E-05	10.09003299
-7.649109532	0.0000042012	0.001054378	5.49E-05	10.07932552
-7.643731936	0.0000042012	0.001058302	5.52E-05	10.06863109
-7.638360992	0.0000042012	0.001062235	5.54E-05	10.05794966
-7.632996681	0.0000042012	0.001066179	5.56E-05	10.04728119
-7.627638988	0.0000042012	0.001070132	5.58E-05	10.03662567
-7.622287897	0.0000042012	0.001074095	5.60E-05	10.02598306
-7.61694339	0.0000042012	0.001078068	5.62E-05	10.01535332
-7.611605453	0.0000042012	0.00108205	5.64E-05	10.00473643
-7.606274069	0.0000042012	0.001086043	5.66E-05	9.994132361
-7.600949221	0.0000042012	0.001090045	5.68E-05	9.983541078
-7.595630894	0.0000042012	0.001094057	5.70E-05	9.972962551
-7.590319072	0.0000042012	0.001098078	5.72E-05	9.962396751
-7.585013738	0.0000042012	0.00110211	5.74E-05	9.951843647
-7.579714878	0.0000042012	0.001106152	5.76E-05	9.94130321
-7.574422475	0.0000042012	0.001110203	5.79E-05	9.930775409
-7.569136514	0.0000042012	0.001114264	5.81E-05	9.920260216
-7.563856978	0.0000042012	0.001118335	5.83E-05	9.909757599
-7.558583853	0.0000042012	0.001122416	5.85E-05	9.89926753
-7.553317123	0.0000042012	0.001126507	5.87E-05	9.88878998
-7.548056772	0.0000042012	0.001130608	5.89E-05	9.878324918
-7.542802785	0.0000042012	0.001134719	5.91E-05	9.867872316
-7.537555146	0.0000042012	0.00113884	5.93E-05	9.857432144
-7.53231384	0.0000042012	0.00114297	5.96E-05	9.847004374
-7.527078853	0.0000042012	0.001147111	5.98E-05	9.836588977
-7.521850168	0.0000042012	0.001151262	6.00E-05	9.826185922
-7.51662777	0.0000042012	0.001155422	6.02E-05	9.815795183
-7.511411645	0.0000042012	0.001159593	6.04E-05	9.80541673
-7.506201777	0.0000042012	0.001163774	6.06E-05	9.795050535
-7.500998152	0.0000042012	0.001167965	6.09E-05	9.784696569
-7.495800754	0.0000042012	0.001172165	6.11E-05	9.774354804
-7.490609568	0.0000042012	0.001176376	6.13E-05	9.764025212
-7.48542458	0.0000042012	0.001180597	6.15E-05	9.753707763
-7.480245775	0.0000042012	0.001184828	6.17E-05	9.743402432
-7.475073139	0.0000042012	0.001189069	6.20E-05	9.733109188
-7.469906655	0.0000042012	0.00119332	6.22E-05	9.722828005
-7.464746311	0.0000042012	0.001197582	6.24E-05	9.712558855
-7.459592091	0.0000042012	0.001201853	6.26E-05	9.70230171
-7.454443981	0.0000042012	0.001206135	6.29E-05	9.692056542
-7.449301966	0.0000042012	0.001210427	6.31E-05	9.681823324
-7.444166032	0.0000042012	0.001214729	6.33E-05	9.671602029
-7.439036164	0.0000042012	0.001219041	6.35E-05	9.661392629
-7.433912349	0.0000042012	0.001223363	6.38E-05	9.651195096
-7.428794572	0.0000042012	0.001227696	6.40E-05	9.641009405
-7.423682818	0.0000042012	0.001232038	6.42E-05	9.630835527
-7.418577074	0.0000042012	0.001236391	6.44E-05	9.620673436
-7.413477326	0.0000042012	0.001240755	6.47E-05	9.610523105
-7.408383559	0.0000042012	0.001245128	6.49E-05	9.600384506
-7.403295759	0.0000042012	0.001249512	6.51E-05	9.590257615
-7.398213913	0.0000042012	0.001253906	6.53E-05	9.580142403
-7.393138006	0.0000042012	0.00125831	6.56E-05	9.570038844
-7.388068025	0.0000042012	0.001262725	6.58E-05	9.559946913
-7.383003956	0.0000042012	0.00126715	6.60E-05	9.549866582
-7.377945785	0.0000042012	0.001271585	6.63E-05	9.539797825
-7.372893498	0.0000042012	0.00127603	6.65E-05	9.529740616
-7.367847082	0.0000042012	0.001280486	6.67E-05	9.51969493
-7.362806523	0.0000042012	0.001284953	6.70E-05	9.509660739
-7.357771807	0.0000042012	0.001289429	6.72E-05	9.499638019
-7.352742921	0.0000042012	0.001293916	6.74E-05	9.489626743
-7.347719852	0.0000042012	0.001298414	6.77E-05	9.479626886
-7.342702586	0.0000042012	0.001302922	6.79E-05	9.469638421
-7.337691109	0.0000042012	0.00130744	6.81E-05	9.459661324
-7.332685408	0.0000042012	0.001311969	6.84E-05	9.449695569
-7.327685471	0.0000042012	0.001316508	6.86E-05	9.439741131
-7.322691283	0.0000042012	0.001321057	6.88E-05	9.429797983
-7.317702832	0.0000042012	0.001325618	6.91E-05	9.419866102
-7.312720104	0.0000042012	0.001330188	6.93E-05	9.409945462
-7.307743086	0.0000042012	0.001334769	6.96E-05	9.400036037
-7.302771765	0.0000042012	0.001339361	6.98E-05	9.390137803
-7.297806129	0.0000042012	0.001343963	7.00E-05	9.380250736
-7.292846163	0.0000042012	0.001348575	7.03E-05	9.370374809
-7.287891856	0.0000042012	0.001353199	7.05E-05	9.360509998
-7.282943194	0.0000042012	0.001357832	7.08E-05	9.35065628
-7.278000164	0.0000042012	0.001362477	7.10E-05	9.340813628
-7.273062755	0.0000042012	0.001367131	7.12E-05	9.330982019
-7.268130952	0.0000042012	0.001371797	7.15E-05	9.321161429
-7.263204743	0.0000042012	0.001376473	7.17E-05	9.311351832
-7.258284115	0.0000042012	0.00138116	7.20E-05	9.301553205
-7.253369057	0.0000042012	0.001385857	7.22E-05	9.291765523
-7.248459554	0.0000042012	0.001390565	7.25E-05	9.281988763
-7.243555596	0.0000042012	0.001395283	7.27E-05	9.2722229
-7.238657169	0.0000042012	0.001400013	7.30E-05	9.26246791
-7.23376426	0.0000042012	0.001404753	7.32E-05	9.25272377
-7.228876858	0.0000042012	0.001409503	7.35E-05	9.242990456
-7.223994949	0.0000042012	0.001414264	7.37E-05	9.233267943
-7.219118522	0.0000042012	0.001419036	7.40E-05	9.223556209
-7.214247565	0.0000042012	0.001423819	7.42E-05	9.21385523
-7.209382064	0.0000042012	0.001428613	7.44E-05	9.204164982
-7.204522009	0.0000042012	0.001433417	7.47E-05	9.194485443
-7.199667386	0.0000042012	0.001438232	7.50E-05	9.184816587
-7.194818183	0.0000042012	0.001443058	7.52E-05	9.175158393
-7.189974389	0.0000042012	0.001447894	7.55E-05	9.165510838
-7.185135992	0.0000042012	0.001452741	7.57E-05	9.155873897
-7.180302978	0.0000042012	0.001457599	7.60E-05	9.146247548
-7.175475338	0.0000042012	0.001462468	7.62E-05	9.136631768
-7.170653057	0.0000042012	0.001467348	7.65E-05	9.127026535
-7.165836125	0.0000042012	0.001472239	7.67E-05	9.117431825
-7.16102453	0.0000042012	0.00147714	7.70E-05	9.107847615
-7.15621826	0.0000042012	0.001482053	7.72E-05	9.098273883
-7.151417303	0.0000042012	0.001486976	7.75E-05	9.088710607
-7.146621648	0.0000042012	0.00149191	7.77E-05	9.079157763
-7.141831282	0.0000042012	0.001496855	7.80E-05	9.06961533
-7.137046194	0.0000042012	0.001501811	7.83E-05	9.060083284
-7.132266373	0.0000042012	0.001506778	7.85E-05	9.050561605
-7.127491806	0.0000042012	0.001511755	7.88E-05	9.041050268
-7.122722483	0.0000042012	0.001516744	7.90E-05	9.031549253
-7.117958392	0.0000042012	0.001521744	7.93E-05	9.022058537
-7.113199521	0.0000042012	0.001526755	7.96E-05	9.012578098
-7.108445859	0.0000042012	0.001531776	7.98E-05	9.003107914
-7.103697394	0.0000042012	0.001536809	8.01E-05	8.993647964
-7.098954116	0.0000042012	0.001541853	8.04E-05	8.984198225
-7.094216012	0.0000042012	0.001546907	8.06E-05	8.974758675
-7.089483072	0.0000042012	0.001551973	8.09E-05	8.965329293
-7.084755285	0.0000042012	0.00155705	8.11E-05	8.955910058
-7.080032638	0.0000042012	0.001562138	8.14E-05	8.946500947
-7.075315122	0.0000042012	0.001567237	8.17E-05	8.93710194
-7.070602724	0.0000042012	0.001572347	8.19E-05	8.927713015
-7.065895434	0.0000042012	0.001577468	8.22E-05	8.91833415
-7.061193241	0.0000042012	0.0015826	8.25E-05	8.908965324
-7.056496133	0.0000042012	0.001587743	8.27E-05	8.899606516
-7.0518041	0.0000042012	0.001592898	8.30E-05	8.890257705
-7.047117131	0.0000042012	0.001598063	8.33E-05	8.88091887
-7.042435215	0.0000042012	0.00160324	8.36E-05	8.87158999
-7.03775834	0.0000042012	0.001608428	8.38E-05	8.862271043
-7.033086497	0.0000042012	0.001613627	8.41E-05	8.85296201
-7.028419674	0.0000042012	0.001618837	8.44E-05	8.843662868
-7.02375786	0.0000042012	0.001624059	8.46E-05	8.834373598
-7.019101045	0.0000042012	0.001629291	8.49E-05	8.825094178
-7.014449218	0.0000042012	0.001634535	8.52E-05	8.815824588
-7.009802368	0.0000042012	0.001639791	8.55E-05	8.806564808
-7.005160485	0.0000042012	0.001645057	8.57E-05	8.797314816
-7.000523559	0.0000042012	0.001650335	8.60E-05	8.788074593
-6.995891577	0.0000042012	0.001655624	8.63E-05	8.778844118
-6.991264531	0.0000042012	0.001660924	8.66E-05	8.769623371
-6.986642409	0.0000042012	0.001666235	8.68E-05	8.760412332
-6.982025202	0.0000042012	0.001671558	8.71E-05	8.751210979
-6.977412897	0.0000042012	0.001676893	8.74E-05	8.742019294
-6.972805486	0.0000042012	0.001682238	8.77E-05	8.732837256
-6.968202958	0.0000042012	0.001687595	8.79E-05	8.723664845
-6.963605302	0.0000042012	0.001692963	8.82E-05	8.714502041
-6.959012509	0.0000042012	0.001698343	8.85E-05	8.705348824
-6.954424567	0.0000042012	0.001703734	8.88E-05	8.696205175
-6.949841467	0.0000042012	0.001709136	8.91E-05	8.687071074
-6.945263198	0.0000042012	0.00171455	8.94E-05	8.6779465
-6.940689751	0.0000042012	0.001719975	8.96E-05	8.668831435
-6.936121115	0.0000042012	0.001725412	8.99E-05	8.659725859
-6.931557279	0.0000042012	0.00173086	9.02E-05	8.650629752
-6.926998235	0.0000042012	0.001736319	9.05E-05	8.641543094
-6.922443972	0.0000042012	0.00174179	9.08E-05	8.632465867
-6.917894479	0.0000042012	0.001747273	9.11E-05	8.623398051
-6.913349747	0.0000042012	0.001752767	9.13E-05	8.614339626
-6.908809766	0.0000042012	0.001758272	9.16E-05	8.605290575
-6.904274527	0.0000042012	0.001763789	9.19E-05	8.596250876
-6.899744018	0.0000042012	0.001769318	9.22E-05	8.587220512
-6.895218231	0.0000042012	0.001774858	9.25E-05	8.578199462
-6.890697155	0.0000042012	0.00178041	9.28E-05	8.569187709
-6.88618078	0.0000042012	0.001785973	9.31E-05	8.560185233
-6.881669098	0.0000042012	0.001791548	9.34E-05	8.551192016
-6.877162097	0.0000042012	0.001797134	9.37E-05	8.542208037
-6.872659769	0.0000042012	0.001802732	9.39E-05	8.53323328
-6.868162104	0.0000042012	0.001808342	9.42E-05	8.524267725
-6.863669092	0.0000042012	0.001813963	9.45E-05	8.515311352
-6.859180723	0.0000042012	0.001819596	9.48E-05	8.506364145
-6.854696988	0.0000042012	0.00182524	9.51E-05	8.497426084
-6.850217877	0.0000042012	0.001830896	9.54E-05	8.48849715
-6.845743382	0.0000042012	0.001836564	9.57E-05	8.479577326
-6.841273491	0.0000042012	0.001842244	9.60E-05	8.470666593
-6.836808196	0.0000042012	0.001847935	9.63E-05	8.461764932
-6.832347488	0.0000042012	0.001853638	9.66E-05	8.452872326
-6.827891357	0.0000042012	0.001859352	9.69E-05	8.443988755
-6.823439793	0.0000042012	0.001865079	9.72E-05	8.435114202
-6.818992788	0.0000042012	0.001870817	9.75E-05	8.42624865
-6.814550331	0.0000042012	0.001876567	9.78E-05	8.417392079
-6.810112414	0.0000042012	0.001882328	9.81E-05	8.408544471
-6.805679027	0.0000042012	0.001888102	9.84E-05	8.39970581
-6.801250162	0.0000042012	0.001893887	9.87E-05	8.390876076
-6.796825808	0.0000042012	0.001899684	9.90E-05	8.382055252
-6.792405957	0.0000042012	0.001905493	9.93E-05	8.373243321
-6.787990599	0.0000042012	0.001911313	9.96E-05	8.364440264
-6.783579726	0.0000042012	0.001917146	9.99E-05	8.355646064
-6.779173329	0.0000042012	0.00192299	0.000100214	8.346860703
-6.774771397	0.0000042012	0.001928847	0.000100519	8.338084164
-6.770373923	0.0000042012	0.001934715	0.000100825	8.329316428
-6.765980897	0.0000042012	0.001940595	0.000101131	8.32055748
-6.76159231	0.0000042012	0.001946487	0.000101438	8.3118073
-6.757208153	0.0000042012	0.00195239	0.000101746	8.303065873
-6.752828418	0.0000042012	0.001958306	0.000102054	8.29433318
-6.748453095	0.0000042012	0.001964234	0.000102363	8.285609204
-6.744082176	0.0000042012	0.001970173	0.000102672	8.276893928
-6.739715651	0.0000042012	0.001976125	0.000102983	8.268187334
-6.735353512	0.0000042012	0.001982089	0.000103293	8.259489407
-6.73099575	0.0000042012	0.001988064	0.000103605	8.250800128
-6.726642356	0.0000042012	0.001994052	0.000103917	8.24211948
-6.722293322	0.0000042012	0.002000051	0.000104229	8.233447448


==> TON/USbackbone_high_SNR_MmulFmul.txt <==
1	1	86.8
1	2	87
1	3	87
1	4	87
1	5	87
1	6	87

2	1	154.4
2	2	157.2
2	3	158.5
2	4	158.8
2	5	158.8
2	6	158.8

3	1	159.3
3	2	178.1
3	3	184.4
3	4	185.8
3	5	187.1
3	6	187.5

4	1	161.2
4	2	182.5
4	3	189.6
4	4	191.8
4	5	194
4	6	194.6


==> TON/USbackbone_low_SNR_MmulFmul.txt <==
1	1	49.6
1	2	68.2
1	3	77.4
1	4	84.7
1	5	86.5
1	6	86.5

2	1	52.3
2	2	81.4
2	3	96.2
2	4	111.7
2	5	115.6
2	6	118.7

3	1	52.3
3	2	81.1
3	3	96.3
3	4	110.8
3	5	115.1
3	6	119.2

4	1	52.3
4	2	80.9
4	3	96.2
4	4	111
4	5	115.1
4	6	118.9


==> TON/nsf_high_snr_MmulFmul.txt <==
1	1	78.55555556
1	2	78.55555556
1	3	78.55555556
1	4	78.55555556
1	5	78.55555556
1	6	78.55555556

2	1	156.7777778
2	2	157.7777778
2	3	158.1111111
2	4	158.4444444
2	5	158.6666667
2	6	158.6666667

3	1	163.1111111
3	2	185.8888889
3	3	187.6666667
3	4	188.3333333
3	5	188.5555556
3	6	188.8888889

4	1	165
4	2	188.1111111
4	3	193.7777778
4	4	194.8888889
4	5	196
4	6	196.4444444


==> TON/nsf_low_snr_MmulFmul.txt <==
1	1	37
1	2	57.66666667
1	3	66.77777778
1	4	71.88888889
1	5	76.22222222
1	6	76.22222222

2	1	41.88888889
2	2	69.88888889
2	3	83.66666667
2	4	100.7777778
2	5	106.3333333
2	6	111.1111111

3	1	41.88888889
3	2	70
3	3	83.88888889
3	4	101.1111111
3	5	106.2222222
3	6	113.4444444

4	1	41.88888889
4	2	70
4	3	83.88888889
4	4	101
4	5	106.6666667
4	6	113.2222222


==> data/prepareTON/4peakrate_variedpercentage182requests_1load.txt <==
# peak_percentage single_QPSK single_FEC7% Fulloption Ideal  
0	1694.873	1693.253	1694.873	1694.873	1525.3857
0.1	2231.42	2026.033	2233.22	2233.22	2009.898
0.2	2691.906	2303.874	2702.652	2725.422	2452.8798
0.3	3085.232	2467.223	3113.82	3241.493	2917.3437
0.4	3346.144	2636.653	3400.865	3719.86	3347.874
0.5	3564.566	2754.685	3635.557	4177.567	3759.8103
0.6	3803.701	2909.73	3948.304	4743.767	4269.3903
0.7	3944.382	3027.672	4169.671	5248.772	4723.8948
0.8	4119.684	3193.448	4341.088	5856.014	5270.4126
0.9	4247.393	3298.638	4508.022	6352.143	5716.9287
1	4338.219	3414.459	4624.206	6746.868	6072.1812


==> data/prepareTON/Fiber_cut.txt <==
Fiber_cut single_MF  single_FEC optimize single_MFaware single_FECaware optimizeaware ideal 
0	1694.873	1693.253	1694.873	1694.873	1692.473	1694.873	1694.873
1	1581.629	1578.2877	1579.8815	1694.873	1674.831	1694.873	1694.873
2	1478.75	1464.2014	1474.79	1694.873	1643.153	1694.873	1694.873
3	1369.5936	1381.5667	1366.8935	1689.349	1607.065	1689.293	1694.873
4	1282.6983	1279.5388	1282.8552	1685.142	1565.258	1686.3	1694.873
5	1221.5284	1235.8655	1221.8876	1682.998	1551.306	1682.977	1694.873


==> data/prepareTON/Revenue_singletransmissionmode_NSF.txt <==
Reach_PMBPSK Reach_PMQPSK Reach_PM8QAM Reach_PM16QAM Revenue_PMBPSK Revenue_PMQPSK Revenue_PM8QAM Revenue_PM16QAM  
28	13	4	2	1023.85000000000	248.843000000000	17.1750000000000	10.0650000000000
50	25	8	4	1678.04000000000	758.407000000000	101.152000000000	17.1750000000000
58	28	10	6	1676.24000000000	1089.40000000000	101.152000000000	43.5750000000000
79	39	14	8	1640.69000000000	1678.04000000000	266.093000000000	101.152000000000
98	49	18	11	1586.83000000000	1678.04000000000	444.412000000000	175.365000000000
0	67	26	18	0	1678.04000000000	931.372000000000	444.412000000000

==> data/prepareTON/SEvsReach_BPSK1p.txt <==
Reach SE
28.0000   55.4400
27.0000   53.4600
26.0000   51.4800
25.0000   49.5000
24.0000   47.5200
23.0000   45.5400
22.0000   43.5600
21.0000   41.5800
20.0000   39.6000
19.0000   37.6200
18.0000   35.6400
17.0000   33.6600
16.0000   31.6800
15.0000   29.7000
14.0000   27.7200
13.0000   25.7400
12.0000   23.7600
11.0000   21.7800
10.0000   19.8000
9.0000   17.8200
8.0000   15.8400
7.0000   13.8600
6.0000   11.8800
5.0000    9.9000
4.0000    7.9200
3.0000    5.9400
2.0000    3.9600
1.0000    1.9800
     0         0


==> data/prepareTON/SEvsReach_BPSK30p.txt <==
Reach SE

99.0000  152.4600
98.0000  150.9200
97.0000  149.3800
96.0000  147.8400
95.0000  146.3000
94.0000  144.7600
93.0000  143.2200
92.0000  141.6800
91.0000  140.1400
90.0000  138.6000
89.0000  137.0600
88.0000  135.5200
87.0000  133.9800
86.0000  132.4400
85.0000  130.9000
84.0000  129.3600
83.0000  127.8200
82.0000  126.2800
81.0000  124.7400
80.0000  123.2000
79.0000  121.6600
78.0000  120.1200
77.0000  118.5800
76.0000  117.0400
75.0000  115.5000
74.0000  113.9600
73.0000  112.4200
72.0000  110.8800
71.0000  109.3400
70.0000  107.8000
69.0000  106.2600
68.0000  104.7200
67.0000  103.1800
66.0000  101.6400
65.0000  100.1000
64.0000   98.5600
63.0000   97.0200
62.0000   95.4800
61.0000   93.9400
60.0000   92.4000
59.0000   90.8600
58.0000   89.3200
57.0000   87.7800
56.0000   86.2400
55.0000   84.7000
54.0000   83.1600
53.0000   81.6200
52.0000   80.0800
51.0000   78.5400
50.0000   77.0000
49.0000   75.4600
48.0000   73.9200
47.0000   72.3800
46.0000   70.8400
45.0000   69.3000
44.0000   67.7600
43.0000   66.2200
42.0000   64.6800
41.0000   63.1400
40.0000   61.6000
39.0000   60.0600
38.0000   58.5200
37.0000   56.9800
36.0000   55.4400
35.0000   53.9000
34.0000   52.3600
33.0000   50.8200
32.0000   49.2800
31.0000   47.7400
30.0000   46.2000
29.0000   44.6600
28.0000   43.1200
27.0000   41.5800
26.0000   40.0400
25.0000   38.5000
24.0000   36.9600
23.0000   35.4200
22.0000   33.8800
21.0000   32.3400
20.0000   30.8000
19.0000   29.2600
18.0000   27.7200
17.0000   26.1800
16.0000   24.6400
15.0000   23.1000
14.0000   21.5600
13.0000   20.0200
12.0000   18.4800
11.0000   16.9400
10.0000   15.4000
9.0000   13.8600
8.0000   12.3200
7.0000   10.7800
6.0000    9.2400
5.0000    7.7000
4.0000    6.1600
3.0000    4.6200
2.0000    3.0800
1.0000    1.5400
     0         0

==> data/prepareTON/SEvsReach_Ideal.txt <==
Reach SE
0 0
1.0000   12.2247
1.0000   12.2206
1.0000   12.2164
1.0000   12.2122
1.0000   12.2080
1.0000   12.2038
1.0000   12.1996
1.0000   12.1954
1.0000   12.1912
1.0000   12.1869
1.0000   12.1827
1.0000   12.1785
1.0000   12.1742
1.0000   12.1700
1.0000   12.1657
1.0000   12.1615
1.0000   12.1572
1.0000   12.1529
1.0000   12.1486
1.0000   12.1443
1.0500   12.1401
1.0500   12.1358
1.0500   12.1314
1.0500   12.1271
1.0500   12.1228
1.0500   12.1185
1.0500   12.1142
1.0500   12.1098
1.0500   12.1055
1.0500   12.1011
1.0500   12.0968
1.0500   12.0924
1.0500   12.0880
1.0500   12.0836
1.0500   12.0793
1.0500   12.0749
1.0500   12.0705
1.0500   12.0661
1.1000   12.0617
1.1000   12.0572
1.1000   12.0528
1.1000   12.0484
1.1000   12.0439
1.1000   12.0395
1.1000   12.0350
1.1000   12.0306
1.1000   12.0261
1.1000   12.0216
1.1000   12.0172
1.1000   12.0127
1.1000   12.0082
1.1000   12.0037
1.1000   11.9992
1.1000   11.9946
1.1000   11.9901
1.1000   11.9856
1.1500   11.9811
1.1500   11.9765
1.1500   11.9720
1.1500   11.9674
1.1500   11.9628
1.1500   11.9583
1.1500   11.9537
1.1500   11.9491
1.1500   11.9445
1.1500   11.9399
1.1500   11.9353
1.1500   11.9307
1.1500   11.9261
1.1500   11.9214
1.1500   11.9168
1.1500   11.9121
1.2000   11.9075
1.2000   11.9028
1.2000   11.8982
1.2000   11.8935
1.2000   11.8888
1.2000   11.8841
1.2000   11.8794
1.2000   11.8747
1.2000   11.8700
1.2000   11.8653
1.2000   11.8605
1.2000   11.8558
1.2000   11.8510
1.2000   11.8463
1.2000   11.8415
1.2000   11.8368
1.2500   11.8320
1.2500   11.8272
1.2500   11.8224
1.2500   11.8176
1.2500   11.8128
1.2500   11.8080
1.2500   11.8032
1.2500   11.7983
1.2500   11.7935
1.2500   11.7886
1.2500   11.7838
1.2500   11.7789
1.2500   11.7740
1.2500   11.7691
1.2500   11.7643
1.3000   11.7594
1.3000   11.7545
1.3000   11.7495
1.3000   11.7446
1.3000   11.7397
1.3000   11.7347
1.3000   11.7298
1.3000   11.7248
1.3000   11.7199
1.3000   11.7149
1.3000   11.7099
1.3000   11.7049
1.3000   11.6999
1.3000   11.6949
1.3500   11.6899
1.3500   11.6849
1.3500   11.6798
1.3500   11.6748
1.3500   11.6697
1.3500   11.6647
1.3500   11.6596
1.3500   11.6545
1.3500   11.6494
1.3500   11.6443
1.3500   11.6392
1.3500   11.6341
1.3500   11.6290
1.4000   11.6238
1.4000   11.6187
1.4000   11.6135
1.4000   11.6084
1.4000   11.6032
1.4000   11.5980
1.4000   11.5928
1.4000   11.5876
1.4000   11.5824
1.4000   11.5772
1.4000   11.5720
1.4000   11.5668
1.4000   11.5615
1.4500   11.5563
1.4500   11.5510
1.4500   11.5457
1.4500   11.5404
1.4500   11.5351
1.4500   11.5298
1.4500   11.5245
1.4500   11.5192
1.4500   11.5139
1.4500   11.5085
1.4500   11.5032
1.4500   11.4978
1.5000   11.4924
1.5000   11.4870
1.5000   11.4817
1.5000   11.4762
1.5000   11.4708
1.5000   11.4654
1.5000   11.4600
1.5000   11.4545
1.5000   11.4491
1.5000   11.4436
1.5000   11.4381
1.5000   11.4327
1.5500   11.4272
1.5500   11.4217
1.5500   11.4161
1.5500   11.4106
1.5500   11.4051
1.5500   11.3995
1.5500   11.3940
1.5500   11.3884
1.5500   11.3828
1.5500   11.3772
1.5500   11.3716
1.6000   11.3660
1.6000   11.3604
1.6000   11.3547
1.6000   11.3491
1.6000   11.3434
1.6000   11.3378
1.6000   11.3321
1.6000   11.3264
1.6000   11.3207
1.6000   11.3150
1.6000   11.3093
1.6500   11.3035
1.6500   11.2978
1.6500   11.2920
1.6500   11.2862
1.6500   11.2805
1.6500   11.2747
1.6500   11.2689
1.6500   11.2630
1.6500   11.2572
1.6500   11.2514
1.7000   11.2455
1.7000   11.2397
1.7000   11.2338
1.7000   11.2279
1.7000   11.2220
1.7000   11.2161
1.7000   11.2101
1.7000   11.2042
1.7000   11.1983
1.7000   11.1923
1.7500   11.1863
1.7500   11.1803
1.7500   11.1743
1.7500   11.1683
1.7500   11.1623
1.7500   11.1563
1.7500   11.1502
1.7500   11.1442
1.7500   11.1381
1.7500   11.1320
1.8000   11.1259
1.8000   11.1198
1.8000   11.1137
1.8000   11.1075
1.8000   11.1014
1.8000   11.0952
1.8000   11.0890
1.8000   11.0828
1.8000   11.0766
1.8500   11.0704
1.8500   11.0642
1.8500   11.0579
1.8500   11.0517
1.8500   11.0454
1.8500   11.0391
1.8500   11.0328
1.8500   11.0265
1.9000   11.0202
1.9000   11.0138
1.9000   11.0075
1.9000   11.0011
1.9000   10.9947
1.9000   10.9883
1.9000   10.9819
1.9000   10.9755
1.9000   10.9690
1.9500   10.9626
1.9500   10.9561
1.9500   10.9496
1.9500   10.9431
1.9500   10.9366
1.9500   10.9301
1.9500   10.9235
1.9500   10.9170
2.0000   10.9104
2.0000   10.9038
2.0000   10.8972
2.0000   10.8906
2.0000   10.8840
2.0000   10.8773
2.0000   10.8707
2.0000   10.8640
2.0500   10.8573
2.0500   10.8506
2.0500   10.8439
2.0500   10.8371
2.0500   10.8304
2.0500   10.8236
2.0500   10.8168
2.1000   10.8100
2.1000   10.8032
2.1000   10.7963
2.1000   10.7895
2.1000   10.7826
2.1000   10.7757
2.1000   10.7688
2.1000   10.7619
2.1500   10.7550
2.1500   10.7480
2.1500   10.7410
2.1500   10.7341
2.1500   10.7270
2.1500   10.7200
2.1500   10.7130
2.2000   10.7059
2.2000   10.6989
2.2000   10.6918
2.2000   10.6847
2.2000   10.6775
2.2000   10.6704
2.2500   10.6632
2.2500   10.6561
2.2500   10.6489
2.2500   10.6417
2.2500   10.6344
2.2500   10.6272
2.2500   10.6199
2.3000   10.6126
2.3000   10.6053
2.3000   10.5980
2.3000   10.5906
2.3000   10.5833
2.3000   10.5759
2.3500   10.5685
2.3500   10.5611
2.3500   10.5537
2.3500   10.5462
2.3500   10.5387
2.3500   10.5312
2.4000   10.5237
2.4000   10.5162
2.4000   10.5086
2.4000   10.5011
2.4000   10.4935
2.4000   10.4858
2.4500   10.4782
2.4500   10.4706
2.4500   10.4629
2.4500   10.4552
2.4500   10.4475
2.4500   10.4397
2.5000   10.4320
2.5000   10.4242
2.5000   10.4164
2.5000   10.4086
2.5000   10.4007
2.5000   10.3929
2.5500   10.3850
2.5500   10.3771
2.5500   10.3692
2.5500   10.3612
2.5500   10.3532
2.6000   10.3453
2.6000   10.3372
2.6000   10.3292
2.6000   10.3211
2.6000   10.3131
2.6500   10.3050
2.6500   10.2968
2.6500   10.2887
2.6500   10.2805
2.6500   10.2723
2.7000   10.2641
2.7000   10.2558
2.7000   10.2476
2.7000   10.2393
2.7000   10.2310
2.7500   10.2226
2.7500   10.2143
2.7500   10.2059
2.7500   10.1975
2.7500   10.1890
2.8000   10.1806
2.8000   10.1721
2.8000   10.1636
2.8000   10.1550
2.8000   10.1465
2.8500   10.1379
2.8500   10.1293
2.8500   10.1206
2.8500   10.1120
2.9000   10.1033
2.9000   10.0946
2.9000   10.0858
2.9000   10.0770
2.9000   10.0682
2.9500   10.0594
2.9500   10.0506
2.9500   10.0417
2.9500   10.0328
3.0000   10.0239
3.0000   10.0149
3.0000   10.0059
3.0000    9.9969
3.0500    9.9878
3.0500    9.9788
3.0500    9.9697
3.0500    9.9605
3.1000    9.9514
3.1000    9.9422
3.1000    9.9330
3.1000    9.9237
3.1500    9.9144
3.1500    9.9051
3.1500    9.8958
3.1500    9.8864
3.2000    9.8770
3.2000    9.8676
3.2000    9.8581
3.2000    9.8486
3.2500    9.8391
3.2500    9.8296
3.2500    9.8200
3.3000    9.8104
3.3000    9.8007
3.3000    9.7910
3.3000    9.7813
3.3500    9.7716
3.3500    9.7618
3.3500    9.7520
3.4000    9.7421
3.4000    9.7322
3.4000    9.7223
3.4000    9.7124
3.4500    9.7024
3.4500    9.6924
3.4500    9.6823
3.5000    9.6722
3.5000    9.6621
3.5000    9.6519
3.5500    9.6417
3.5500    9.6315
3.5500    9.6212
3.5500    9.6109
3.6000    9.6006
3.6000    9.5902
3.6000    9.5798
3.6500    9.5693
3.6500    9.5589
3.6500    9.5483
3.7000    9.5378
3.7000    9.5271
3.7000    9.5165
3.7500    9.5058
3.7500    9.4951
3.7500    9.4843
3.8000    9.4735
3.8000    9.4627
3.8500    9.4518
3.8500    9.4408
3.8500    9.4299
3.9000    9.4189
3.9000    9.4078
3.9000    9.3967
3.9500    9.3856
3.9500    9.3744
3.9500    9.3632
4.0000    9.3519
4.0000    9.3406
4.0500    9.3292
4.0500    9.3178
4.0500    9.3064
4.1000    9.2949
4.1000    9.2833
4.1500    9.2717
4.1500    9.2601
4.1500    9.2484
4.2000    9.2367
4.2000    9.2249
4.2500    9.2131
4.2500    9.2012
4.3000    9.1893
4.3000    9.1773
4.3000    9.1653
4.3500    9.1532
4.3500    9.1411
4.4000    9.1289
4.4000    9.1167
4.4500    9.1044
4.4500    9.0921
4.5000    9.0797
4.5000    9.0673
4.5500    9.0548
4.5500    9.0422
4.6000    9.0296
4.6000    9.0170
4.6500    9.0043
4.6500    8.9915
4.7000    8.9787
4.7000    8.9658
4.7500    8.9528
4.7500    8.9398
4.8000    8.9268
4.8000    8.9137
4.8500    8.9005
4.8500    8.8873
4.9000    8.8740
4.9000    8.8606
4.9500    8.8472
4.9500    8.8337
5.0000    8.8202
5.0000    8.8065
5.0500    8.7929
5.1000    8.7791
5.1000    8.7653
5.1500    8.7514
5.1500    8.7375
5.2000    8.7235
5.2500    8.7094
5.2500    8.6953
5.3000    8.6811
5.3000    8.6668
5.3500    8.6524
5.4000    8.6380
5.4000    8.6235
5.4500    8.6089
5.5000    8.5943
5.5000    8.5796
5.5500    8.5648
5.6000    8.5499
5.6000    8.5349
5.6500    8.5199
5.7000    8.5048
5.7500    8.4896
5.7500    8.4743
5.8000    8.4590
5.8500    8.4436
5.9000    8.4281
5.9000    8.4125
5.9500    8.3968
6.0000    8.3810
6.0500    8.3652
6.0500    8.3492
6.1000    8.3332
6.1500    8.3171
6.2000    8.3009
6.2500    8.2846
6.3000    8.2682
6.3000    8.2517
6.3500    8.2351
6.4000    8.2184
6.4500    8.2016
6.5000    8.1848
6.5500    8.1678
6.6000    8.1507
6.6500    8.1335
6.7000    8.1163
6.7500    8.0989
6.7500    8.0814
6.8000    8.0638
6.8500    8.0461
6.9000    8.0283
6.9500    8.0104
7.0500    7.9923
7.1000    7.9742
7.1500    7.9559
7.2000    7.9375
7.2500    7.9190
7.3000    7.9004
7.3500    7.8817
7.4000    7.8628
7.4500    7.8438
7.5000    7.8247
7.6000    7.8055
7.6500    7.7861
7.7000    7.7666
7.7500    7.7470
7.8500    7.7272
7.9000    7.7073
7.9500    7.6873
8.0000    7.6671
8.1000    7.6468
8.1500    7.6263
8.2000    7.6057
8.3000    7.5850
8.3500    7.5641
8.4500    7.5430
8.5000    7.5218
8.6000    7.5004
8.6500    7.4789
8.7500    7.4572
8.8000    7.4353
8.9000    7.4133
8.9500    7.3911
9.0500    7.3687
9.1500    7.3462
9.2000    7.3235
9.3000    7.3006
9.4000    7.2775
9.5000    7.2542
9.5500    7.2307
9.6500    7.2071
9.7500    7.1832
9.8500    7.1592
9.9500    7.1349
10.0500    7.1105
10.1500    7.0858
10.2500    7.0610
10.3500    7.0359
10.4500    7.0106
10.6000    6.9850
10.7000    6.9593
10.8000    6.9333
10.9000    6.9070
11.0500    6.8806
11.1500    6.8538
11.3000    6.8269
11.4000    6.7996
11.5500    6.7722
11.6500    6.7444
11.8000    6.7164
11.9500    6.6881
12.1000    6.6595
12.2000    6.6307
12.3500    6.6015
12.5000    6.5721
12.6500    6.5423
12.8500    6.5123
13.0000    6.4819
13.1500    6.4512
13.3000    6.4202
13.5000    6.3888
13.6500    6.3571
13.8500    6.3250
14.0500    6.2926
14.2500    6.2598
14.4000    6.2267
14.6000    6.1931
14.8500    6.1592
15.0500    6.1248
15.2500    6.0900
15.5000    6.0549
15.7000    6.0192
15.9500    5.9832
16.2000    5.9466
16.4500    5.9096
16.7000    5.8722
16.9500    5.8342
17.2500    5.7957
17.5000    5.7567
17.8000    5.7172
18.1000    5.6771
18.4500    5.6365
18.7500    5.5953
19.1000    5.5534
19.4500    5.5110
19.8000    5.4679
20.1500    5.4242
20.5500    5.3798
20.9500    5.3347
21.3500    5.2889
21.8000    5.2424
22.2000    5.1951
22.7000    5.1470
23.1500    5.0981
23.6500    5.0483
24.2000    4.9977
24.7500    4.9461
25.3000    4.8937
25.9000    4.8402
26.5500    4.7858
27.2000    4.7303
27.9000    4.6737
28.6000    4.6160
29.4000    4.5571
30.2000    4.4970
31.0000    4.4356
31.9000    4.3728
32.8500    4.3087
33.8500    4.2431
34.9500    4.1760
36.0500    4.1073
37.2500    4.0369
38.5500    3.9648
39.9500    3.8908
41.4000    3.8148
43.0000    3.7368
44.7000    3.6567
46.6000    3.5742
48.6000    3.4893
50.8000    3.4019
53.2000    3.3117
55.8000    3.2186
58.7000    3.1224
61.9000    3.0228
65.5000    2.9198
69.5000    2.8129
74.0500    2.7018
79.2000    2.5864
85.1000    2.4661
92.0000    2.3406
100.0000    2.2094
100.0000    2.0720
100.0000    1.9276
100.0000    1.7757
100.0000    1.6153
100.0000    1.4455
100.0000    1.2650
100.0000    1.0725
100.0000    0.8662
100.0000    0.6441
100.0000    0.4034
100.0000    0.1408

==> data/prepareTON/SEvsReach_Optimum.txt <==
Reach SE
100	0
99	0
98	150.92
97	149.38
96	147.84
95	146.3
94	144.76
93	143.22
92	141.68
91	140.14
90	138.6
89	137.06
88	135.52
87	133.98
86	132.44
85	130.9
84	129.36
83	127.82
82	126.28
81	124.74
80	123.2
79	131.93
78	130.26
77	128.59
76	126.92
75	125.25
74	123.58
73	121.91
72	120.24
71	118.57
70	116.9
69	115.23
68	113.56
67	178.89
66	176.22
65	173.55
64	170.88
63	168.21
62	165.54
61	162.87
60	160.2
59	157.53
58	154.86
57	152.19
56	149.52
55	146.85
54	144.18
53	141.51
52	138.84
51	136.17
50	133.5
49	150.92
48	147.84
47	144.76
46	141.68
45	138.6
44	135.52
43	132.44
42	129.36
41	126.28
40	123.2
39	129.87
38	126.54
37	123.21
36	119.88
35	116.55
34	113.22
33	109.89
32	106.56
31	103.23
30	99.9
29	96.57
28	101.92
27	98.28
26	104
25	100
24	96
23	92
22	88
21	84
20	80
19	76
18	95.94
17	90.61
16	85.28
15	79.95
14	74.62
13	69.29
12	63.96
11	67.65
10	61.5
9	55.35
8	53.36
7	46.69
6	43.62
5	36.35
4	29.92
3	22.44
2	15.84
1	7.92
0	0


==> data/prepareTON/SEvsReach_SingleFEC.txt <==
Reach SE
100	0
99	0
98	0
97	0
96	0
95	0
94	0
93	0
92	0
91	0
90	0
89	0
88	0
87	0
86	0
85	0
84	0
83	0
82	0
81	0
80	0
79	0
78	0
77	0
76	0
75	0
74	0
73	0
72	0
71	0
70	0
69	0
68	0
67	0
66	0
65	0
64	0
63	0
62	0
61	0
60	0
59	0
58	0
57	0
56	0
55	0
54	0
53	0
52	0
51	0
50	93.5
49	91.63
48	89.76
47	87.89
46	86.02
45	84.15
44	82.28
43	80.41
42	78.54
41	76.67
40	74.8
39	72.93
38	71.06
37	69.19
36	67.32
35	65.45
34	63.58
33	61.71
32	59.84
31	57.97
30	56.1
29	54.23
28	52.36
27	50.49
26	48.62
25	93.5
24	89.76
23	86.02
22	82.28
21	78.54
20	74.8
19	71.06
18	67.32
17	63.58
16	59.84
15	56.1
14	52.36
13	48.62
12	44.88
11	41.14
10	37.4
9	33.66
8	44.88
7	39.27
6	33.66
5	28.05
4	29.92
3	22.44
2	14.96
1	7.48
0	0


==> data/prepareTON/SEvsReach_SingleMF.txt <==
Reach SE
100	0
99	0
98	0
97	0
96	0
95	0
94	0
93	0
92	0
91	0
90	0
89	0
88	0
87	0
86	0
85	0
84	0
83	0
82	0
81	0
80	0
79	0
78	0
77	0
76	0
75	0
74	0
73	0
72	0
71	0
70	0
69	0
68	0
67	178.89
66	176.22
65	173.55
64	170.88
63	168.21
62	165.54
61	162.87
60	160.2
59	157.53
58	154.86
57	152.19
56	149.52
55	146.85
54	144.18
53	141.51
52	138.84
51	136.17
50	133.5
49	150.92
48	147.84
47	144.76
46	141.68
45	138.6
44	135.52
43	132.44
42	129.36
41	126.28
40	123.2
39	129.87
38	126.54
37	123.21
36	119.88
35	116.55
34	113.22
33	109.89
32	106.56
31	103.23
30	99.9
29	96.57
28	101.92
27	98.28
26	94.64
25	93.5
24	89.76
23	86.02
22	82.28
21	78.54
20	74.8
19	71.06
18	67.32
17	63.58
16	59.84
15	56.1
14	52.36
13	51.48
12	47.52
11	43.56
10	39.6
9	35.64
8	31.68
7	27.72
6	23.76
5	19.8
4	15.84
3	11.88
2	7.92
1	3.96
0	0


==> data/prepareTON/error_PWL.txt <==
1.0010    0.0000
1.0428    0.0000
1.0846   -0.0355
1.1264    0.0156
1.1682    0.0337
1.2100    0.0276
1.2518    0.0017
1.2937   -0.0414
1.3355   -0.0358
1.3773   -0.0153
1.4191    0.0006
1.4609    0.0123
1.5027    0.0200
1.5445    0.0240
1.5863    0.0244
1.6281    0.0214
1.6699    0.0151
1.7117    0.0056
1.7535   -0.0071
1.7954   -0.0228
1.8372   -0.0367
1.8790   -0.0264
1.9208   -0.0173
1.9626   -0.0093
2.0044   -0.0024
2.0462    0.0034
2.0880    0.0081
2.1298    0.0118
2.1716    0.0145
2.2134    0.0161
2.2552    0.0167
2.2971    0.0164
2.3389    0.0150
2.3807    0.0126
2.4225    0.0093
2.4643    0.0050
2.5061   -0.0003
2.5479   -0.0065
2.5897   -0.0137
2.6315   -0.0218
2.6733   -0.0309
2.7151   -0.0278
2.7569   -0.0222
2.7988   -0.0169
2.8406   -0.0121
2.8824   -0.0076
2.9242   -0.0035
2.9660    0.0002
3.0078    0.0035
3.0496    0.0065
3.0914    0.0090
3.1332    0.0112
3.1750    0.0131
3.2168    0.0145
3.2586    0.0156
3.3004    0.0163
3.3423    0.0167
3.3841    0.0167
3.4259    0.0163
3.4677    0.0155
3.5095    0.0144
3.5513    0.0129
3.5931    0.0111
3.6349    0.0089
3.6767    0.0063
3.7185    0.0034
3.7603    0.0001
3.8021   -0.0036
3.8440   -0.0076
3.8858   -0.0120
3.9276   -0.0167
3.9694   -0.0218
4.0112   -0.0272
4.0530   -0.0299
4.0948   -0.0263
4.1366   -0.0228
4.1784   -0.0196
4.2202   -0.0164
4.2620   -0.0134
4.3038   -0.0106
4.3457   -0.0079
4.3875   -0.0053
4.4293   -0.0029
4.4711   -0.0007
4.5129    0.0014
4.5547    0.0034
4.5965    0.0052
4.6383    0.0068
4.6801    0.0083
4.7219    0.0097
4.7637    0.0109
4.8055    0.0120
4.8474    0.0129
4.8892    0.0136
4.9310    0.0143
4.9728    0.0147
5.0146    0.0151
5.0564    0.0153
5.0982    0.0153
5.1400    0.0152
5.1818    0.0149
5.2236    0.0145
5.2654    0.0140
5.3072    0.0133
5.3490    0.0124
5.3909    0.0115
5.4327    0.0103
5.4745    0.0090
5.5163    0.0076
5.5581    0.0061
5.5999    0.0043
5.6417    0.0025
5.6835    0.0005
5.7253   -0.0017
5.7671   -0.0040
5.8089   -0.0064
5.8507   -0.0090
5.8926   -0.0117
5.9344   -0.0146
5.9762   -0.0176
6.0180   -0.0208
6.0598   -0.0241
6.1016   -0.0276
6.1434   -0.0277
6.1852   -0.0255
6.2270   -0.0233
6.2688   -0.0211
6.3106   -0.0191
6.3524   -0.0171
6.3943   -0.0151
6.4361   -0.0132
6.4779   -0.0114
6.5197   -0.0096
6.5615   -0.0079
6.6033   -0.0063
6.6451   -0.0047
6.6869   -0.0032
6.7287   -0.0018
6.7705   -0.0004
6.8123    0.0010
6.8541    0.0022
6.8960    0.0034
6.9378    0.0046
6.9796    0.0056
7.0214    0.0067
7.0632    0.0076
7.1050    0.0085
7.1468    0.0093
7.1886    0.0101
7.2304    0.0108
7.2722    0.0115
7.3140    0.0120
7.3558    0.0126
7.3976    0.0130
7.4395    0.0134
7.4813    0.0138
7.5231    0.0140
7.5649    0.0142
7.6067    0.0144
7.6485    0.0145
7.6903    0.0145
7.7321    0.0145
7.7739    0.0144
7.8157    0.0142
7.8575    0.0140
7.8993    0.0137
7.9412    0.0134
7.9830    0.0130
8.0248    0.0125
8.0666    0.0120
8.1084    0.0114
8.1502    0.0107
8.1920    0.0100
8.2338    0.0092
8.2756    0.0084
8.3174    0.0075
8.3592    0.0065
8.4010    0.0055
8.4429    0.0044
8.4847    0.0033
8.5265    0.0021
8.5683    0.0008
8.6101   -0.0005
8.6519   -0.0019
8.6937   -0.0033
8.7355   -0.0049
8.7773   -0.0064
8.8191   -0.0081
8.8609   -0.0098
8.9027   -0.0115
8.9446   -0.0134
8.9864   -0.0152
9.0282   -0.0172
9.0700   -0.0192
9.1118   -0.0213
9.1536   -0.0234
9.1954   -0.0256
9.2372   -0.0258
9.2790   -0.0243
9.3208   -0.0229
9.3626   -0.0215
9.4044   -0.0202
9.4462   -0.0188
9.4881   -0.0175
9.5299   -0.0162
9.5717   -0.0150
9.6135   -0.0138
9.6553   -0.0126
9.6971   -0.0114
9.7389   -0.0103
9.7807   -0.0092
9.8225   -0.0081
9.8643   -0.0070
9.9061   -0.0060
9.9479   -0.0050
9.9898   -0.0040
10.0316   -0.0031
10.0734   -0.0022
10.1152   -0.0013
10.1570   -0.0004
10.1988    0.0004
10.2406    0.0012
10.2824    0.0020
10.3242    0.0028
10.3660    0.0035
10.4078    0.0042
10.4496    0.0049
10.4915    0.0055
10.5333    0.0061
10.5751    0.0067
10.6169    0.0073
10.6587    0.0078
10.7005    0.0083
10.7423    0.0088
10.7841    0.0093
10.8259    0.0097
10.8677    0.0101
10.9095    0.0105
10.9513    0.0108
10.9932    0.0111
11.0350    0.0114
11.0768    0.0117
11.1186    0.0119
11.1604    0.0121
11.2022    0.0123
11.2440    0.0125
11.2858    0.0126
11.3276    0.0127
11.3694    0.0128
11.4112    0.0128
11.4530    0.0128
11.4948    0.0128
11.5367    0.0128
11.5785    0.0127
11.6203    0.0126
11.6621    0.0125
11.7039    0.0123
11.7457    0.0122
11.7875    0.0120
11.8293    0.0117
11.8711    0.0115
11.9129    0.0112
11.9547    0.0109
11.9965    0.0105
12.0384    0.0102
12.0802    0.0098
12.1220    0.0094
12.1638    0.0089
12.2056    0.0084
12.2474    0.0079
12.2892    0.0074
12.3310    0.0069
12.3728    0.0063
12.4146    0.0057
12.4564    0.0050
12.4982    0.0044
12.5401    0.0037
12.5819    0.0029
12.6237    0.0022
12.6655    0.0014
12.7073    0.0006
12.7491   -0.0002
12.7909   -0.0011
12.8327   -0.0020
12.8745   -0.0029
12.9163   -0.0038
12.9581   -0.0048
12.9999   -0.0058
13.0418   -0.0068
13.0836   -0.0078
13.1254   -0.0089
13.1672   -0.0100
13.2090   -0.0111
13.2508   -0.0123
13.2926   -0.0135
13.3344   -0.0147
13.3762   -0.0159
13.4180   -0.0172
13.4598   -0.0185
13.5016   -0.0198
13.5434   -0.0212
13.5853   -0.0225
13.6271   -0.0219
13.6689   -0.0209
13.7107   -0.0200
13.7525   -0.0192
13.7943   -0.0183
13.8361   -0.0174
13.8779   -0.0166
13.9197   -0.0158
13.9615   -0.0149
14.0033   -0.0141
14.0451   -0.0133
14.0870   -0.0126
14.1288   -0.0118
14.1706   -0.0110
14.2124   -0.0103
14.2542   -0.0096
14.2960   -0.0089
14.3378   -0.0082
14.3796   -0.0075
14.4214   -0.0068
14.4632   -0.0061
14.5050   -0.0055
14.5468   -0.0048
14.5887   -0.0042
14.6305   -0.0036
14.6723   -0.0030
14.7141   -0.0024
14.7559   -0.0018
14.7977   -0.0013
14.8395   -0.0007
14.8813   -0.0002
14.9231    0.0003
14.9649    0.0008
15.0067    0.0013
15.0485    0.0018
15.0904    0.0023
15.1322    0.0027
15.1740    0.0032
15.2158    0.0036
15.2576    0.0040
15.2994    0.0044
15.3412    0.0048
15.3830    0.0052
15.4248    0.0056
15.4666    0.0059
15.5084    0.0063
15.5502    0.0066
15.5920    0.0069
15.6339    0.0072
15.6757    0.0075
15.7175    0.0078
15.7593    0.0080
15.8011    0.0083
15.8429    0.0085
15.8847    0.0087
15.9265    0.0089
15.9683    0.0091
16.0101    0.0093
16.0519    0.0095
16.0937    0.0097
16.1356    0.0098
16.1774    0.0099
16.2192    0.0101
16.2610    0.0102
16.3028    0.0103
16.3446    0.0103
16.3864    0.0104
16.4282    0.0105
16.4700    0.0105
16.5118    0.0105
16.5536    0.0106
16.5954    0.0106
16.6373    0.0106
16.6791    0.0105
16.7209    0.0105
16.7627    0.0105
16.8045    0.0104
16.8463    0.0103
16.8881    0.0102
16.9299    0.0101
16.9717    0.0100
17.0135    0.0099
17.0553    0.0098
17.0971    0.0096
17.1390    0.0094
17.1808    0.0093
17.2226    0.0091
17.2644    0.0089
17.3062    0.0087
17.3480    0.0084
17.3898    0.0082
17.4316    0.0079
17.4734    0.0077
17.5152    0.0074
17.5570    0.0071
17.5988    0.0068
17.6406    0.0065
17.6825    0.0061
17.7243    0.0058
17.7661    0.0054
17.8079    0.0051
17.8497    0.0047
17.8915    0.0043
17.9333    0.0039
17.9751    0.0035
18.0169    0.0030
18.0587    0.0026
18.1005    0.0021
18.1423    0.0016
18.1842    0.0012
18.2260    0.0007
18.2678    0.0002
18.3096   -0.0004
18.3514   -0.0009
18.3932   -0.0015
18.4350   -0.0020
18.4768   -0.0026
18.5186   -0.0032
18.5604   -0.0038
18.6022   -0.0044
18.6440   -0.0050
18.6859   -0.0057
18.7277   -0.0063
18.7695   -0.0070
18.8113   -0.0077
18.8531   -0.0084
18.8949   -0.0091
18.9367   -0.0098
18.9785   -0.0105
19.0203   -0.0113
19.0621   -0.0120
19.1039   -0.0128
19.1457   -0.0136
19.1876   -0.0144
19.2294   -0.0152
19.2712   -0.0160
19.3130   -0.0168
19.3548   -0.0177
19.3966   -0.0185
19.4384   -0.0179
19.4802   -0.0173
19.5220   -0.0168
19.5638   -0.0162
19.6056   -0.0156
19.6474   -0.0151
19.6892   -0.0145
19.7311   -0.0140
19.7729   -0.0134
19.8147   -0.0129
19.8565   -0.0124
19.8983   -0.0118
19.9401   -0.0113
19.9819   -0.0108
20.0237   -0.0103
20.0655   -0.0098
20.1073   -0.0093
20.1491   -0.0089
20.1909   -0.0084
20.2328   -0.0079
20.2746   -0.0074
20.3164   -0.0070
20.3582   -0.0065
20.4000   -0.0061
20.4418   -0.0057
20.4836   -0.0052
20.5254   -0.0048
20.5672   -0.0044
20.6090   -0.0040
20.6508   -0.0036
20.6926   -0.0032
20.7345   -0.0028
20.7763   -0.0024
20.8181   -0.0020
20.8599   -0.0017
20.9017   -0.0013
20.9435   -0.0010
20.9853   -0.0006
21.0271   -0.0003
21.0689    0.0001
21.1107    0.0004
21.1525    0.0007
21.1943    0.0010
21.2362    0.0014
21.2780    0.0017
21.3198    0.0020
21.3616    0.0022
21.4034    0.0025
21.4452    0.0028
21.4870    0.0031
21.5288    0.0033
21.5706    0.0036
21.6124    0.0038
21.6542    0.0041
21.6960    0.0043
21.7378    0.0046
21.7797    0.0048
21.8215    0.0050
21.8633    0.0052
21.9051    0.0054
21.9469    0.0056
21.9887    0.0058
22.0305    0.0060
22.0723    0.0062
22.1141    0.0063
22.1559    0.0065
22.1977    0.0067
22.2395    0.0068
22.2814    0.0070
22.3232    0.0071
22.3650    0.0072
22.4068    0.0074
22.4486    0.0075
22.4904    0.0076
22.5322    0.0077
22.5740    0.0078
22.6158    0.0079
22.6576    0.0080
22.6994    0.0081
22.7412    0.0081
22.7831    0.0082
22.8249    0.0083
22.8667    0.0083
22.9085    0.0084
22.9503    0.0084
22.9921    0.0084
23.0339    0.0085
23.0757    0.0085
23.1175    0.0085
23.1593    0.0085
23.2011    0.0085
23.2429    0.0085
23.2848    0.0085
23.3266    0.0085
23.3684    0.0084
23.4102    0.0084
23.4520    0.0084
23.4938    0.0083
23.5356    0.0083
23.5774    0.0082
23.6192    0.0081
23.6610    0.0081
23.7028    0.0080
23.7446    0.0079
23.7864    0.0078
23.8283    0.0077
23.8701    0.0076
23.9119    0.0075
23.9537    0.0074
23.9955    0.0073
24.0373    0.0071
24.0791    0.0070
24.1209    0.0069
24.1627    0.0067
24.2045    0.0065
24.2463    0.0064
24.2881    0.0062
24.3300    0.0060
24.3718    0.0059
24.4136    0.0057
24.4554    0.0055
24.4972    0.0053
24.5390    0.0051
24.5808    0.0048
24.6226    0.0046
24.6644    0.0044
24.7062    0.0041
24.7480    0.0039
24.7898    0.0037
24.8317    0.0034
24.8735    0.0031
24.9153    0.0029
24.9571    0.0026
24.9989    0.0023
25.0407    0.0020
25.0825    0.0017
25.1243    0.0014
25.1661    0.0011
25.2079    0.0008
25.2497    0.0005
25.2915    0.0002
25.3334   -0.0002
25.3752   -0.0005
25.4170   -0.0009
25.4588   -0.0012
25.5006   -0.0016
25.5424   -0.0020
25.5842   -0.0023
25.6260   -0.0027
25.6678   -0.0031
25.7096   -0.0035
25.7514   -0.0039
25.7932   -0.0043
25.8350   -0.0047
25.8769   -0.0051
25.9187   -0.0056
25.9605   -0.0060
26.0023   -0.0064
26.0441   -0.0069
26.0859   -0.0073
26.1277   -0.0078
26.1695   -0.0083
26.2113   -0.0087
26.2531   -0.0092
26.2949   -0.0097
26.3367   -0.0102
26.3786   -0.0107
26.4204   -0.0112
26.4622   -0.0117
26.5040   -0.0122
26.5458   -0.0127
26.5876   -0.0133
26.6294   -0.0138
26.6712   -0.0144
26.7130   -0.0145
26.7548   -0.0141
26.7966   -0.0137
26.8384   -0.0134
26.8803   -0.0130
26.9221   -0.0126
26.9639   -0.0122
27.0057   -0.0119
27.0475   -0.0115
27.0893   -0.0111
27.1311   -0.0108
27.1729   -0.0104
27.2147   -0.0101
27.2565   -0.0097
27.2983   -0.0094
27.3401   -0.0091
27.3819   -0.0087
27.4238   -0.0084
27.4656   -0.0081
27.5074   -0.0077
27.5492   -0.0074
27.5910   -0.0071
27.6328   -0.0068
27.6746   -0.0065
27.7164   -0.0062
27.7582   -0.0059
27.8000   -0.0056
27.8418   -0.0053
27.8836   -0.0050
27.9255   -0.0047
27.9673   -0.0044
28.0091   -0.0041
28.0509   -0.0039
28.0927   -0.0036
28.1345   -0.0033
28.1763   -0.0031
28.2181   -0.0028
28.2599   -0.0025
28.3017   -0.0023
28.3435   -0.0020
28.3853   -0.0018
28.4272   -0.0015
28.4690   -0.0013
28.5108   -0.0011
28.5526   -0.0008
28.5944   -0.0006
28.6362   -0.0004
28.6780   -0.0002
28.7198    0.0001
28.7616    0.0003
28.8034    0.0005
28.8452    0.0007
28.8870    0.0009
28.9289    0.0011
28.9707    0.0013
29.0125    0.0015
29.0543    0.0017
29.0961    0.0019
29.1379    0.0021
29.1797    0.0022
29.2215    0.0024
29.2633    0.0026
29.3051    0.0027
29.3469    0.0029
29.3887    0.0031
29.4305    0.0032
29.4724    0.0034
29.5142    0.0035
29.5560    0.0037
29.5978    0.0038
29.6396    0.0040
29.6814    0.0041
29.7232    0.0042
29.7650    0.0044
29.8068    0.0045
29.8486    0.0046
29.8904    0.0047
29.9322    0.0048
29.9741    0.0049
30.0159    0.0051
30.0577    0.0052
30.0995    0.0053
30.1413    0.0054
30.1831    0.0054
30.2249    0.0055
30.2667    0.0056
30.3085    0.0057
30.3503    0.0058
30.3921    0.0059
30.4339    0.0059
30.4758    0.0060
30.5176    0.0061
30.5594    0.0061
30.6012    0.0062
30.6430    0.0062
30.6848    0.0063
30.7266    0.0063
30.7684    0.0064
30.8102    0.0064
30.8520    0.0064
30.8938    0.0065
30.9356    0.0065
30.9775    0.0065
31.0193    0.0065
31.0611    0.0065
31.1029    0.0066
31.1447    0.0066
31.1865    0.0066
31.2283    0.0066
31.2701    0.0066
31.3119    0.0066
31.3537    0.0066
31.3955    0.0066
31.4373    0.0065
31.4791    0.0065
31.5210    0.0065
31.5628    0.0065
31.6046    0.0064
31.6464    0.0064
31.6882    0.0064
31.7300    0.0063
31.7718    0.0063
31.8136    0.0062
31.8554    0.0062
31.8972    0.0061
31.9390    0.0061
31.9808    0.0060
32.0227    0.0059
32.0645    0.0059
32.1063    0.0058
32.1481    0.0057
32.1899    0.0056
32.2317    0.0055
32.2735    0.0055
32.3153    0.0054
32.3571    0.0053
32.3989    0.0052
32.4407    0.0051
32.4825    0.0050
32.5244    0.0048
32.5662    0.0047
32.6080    0.0046
32.6498    0.0045
32.6916    0.0044
32.7334    0.0042
32.7752    0.0041
32.8170    0.0040
32.8588    0.0038
32.9006    0.0037
32.9424    0.0035
32.9842    0.0034
33.0261    0.0032
33.0679    0.0031
33.1097    0.0029
33.1515    0.0028
33.1933    0.0026
33.2351    0.0024
33.2769    0.0022
33.3187    0.0021
33.3605    0.0019
33.4023    0.0017
33.4441    0.0015
33.4859    0.0013
33.5277    0.0011
33.5696    0.0009
33.6114    0.0007
33.6532    0.0005
33.6950    0.0003
33.7368    0.0001
33.7786   -0.0001
33.8204   -0.0004
33.8622   -0.0006
33.9040   -0.0008
33.9458   -0.0010
33.9876   -0.0013
34.0294   -0.0015
34.0713   -0.0018
34.1131   -0.0020
34.1549   -0.0023
34.1967   -0.0025
34.2385   -0.0028
34.2803   -0.0030
34.3221   -0.0033
34.3639   -0.0036
34.4057   -0.0038
34.4475   -0.0041
34.4893   -0.0044
34.5311   -0.0047
34.5730   -0.0050
34.6148   -0.0053
34.6566   -0.0056
34.6984   -0.0059
34.7402   -0.0062
34.7820   -0.0065
34.8238   -0.0068
34.8656   -0.0071
34.9074   -0.0074
34.9492   -0.0077
34.9910   -0.0080
35.0328   -0.0084
35.0747   -0.0087
35.1165   -0.0090
35.1583   -0.0094
35.2001   -0.0097
35.2419   -0.0101
35.2837   -0.0104
35.3255   -0.0108
35.3673   -0.0111
35.4091   -0.0115
35.4509   -0.0112
35.4927   -0.0110
35.5345   -0.0107
35.5763   -0.0104
35.6182   -0.0102
35.6600   -0.0099
35.7018   -0.0097
35.7436   -0.0094
35.7854   -0.0092
35.8272   -0.0089
35.8690   -0.0087
35.9108   -0.0084
35.9526   -0.0082
35.9944   -0.0080
36.0362   -0.0077
36.0780   -0.0075
36.1199   -0.0073
36.1617   -0.0070
36.2035   -0.0068
36.2453   -0.0066
36.2871   -0.0064
36.3289   -0.0061
36.3707   -0.0059
36.4125   -0.0057
36.4543   -0.0055
36.4961   -0.0053
36.5379   -0.0051
36.5797   -0.0049
36.6216   -0.0047
36.6634   -0.0045
36.7052   -0.0043
36.7470   -0.0041
36.7888   -0.0039
36.8306   -0.0037
36.8724   -0.0035
36.9142   -0.0033
36.9560   -0.0031
36.9978   -0.0029
37.0396   -0.0027
37.0814   -0.0025
37.1233   -0.0024
37.1651   -0.0022
37.2069   -0.0020
37.2487   -0.0018
37.2905   -0.0017
37.3323   -0.0015
37.3741   -0.0013
37.4159   -0.0012
37.4577   -0.0010
37.4995   -0.0008
37.5413   -0.0007
37.5831   -0.0005
37.6249   -0.0004
37.6668   -0.0002
37.7086   -0.0001
37.7504    0.0001
37.7922    0.0002
37.8340    0.0004
37.8758    0.0005
37.9176    0.0007
37.9594    0.0008
38.0012    0.0009
38.0430    0.0011
38.0848    0.0012
38.1266    0.0013
38.1685    0.0015
38.2103    0.0016
38.2521    0.0017
38.2939    0.0018
38.3357    0.0019
38.3775    0.0021
38.4193    0.0022
38.4611    0.0023
38.5029    0.0024
38.5447    0.0025
38.5865    0.0026
38.6283    0.0027
38.6702    0.0028
38.7120    0.0029
38.7538    0.0030
38.7956    0.0031
38.8374    0.0032
38.8792    0.0033
38.9210    0.0034
38.9628    0.0035
39.0046    0.0035
39.0464    0.0036
39.0882    0.0037
39.1300    0.0038
39.1719    0.0039
39.2137    0.0039
39.2555    0.0040
39.2973    0.0041
39.3391    0.0041
39.3809    0.0042
39.4227    0.0043
39.4645    0.0043
39.5063    0.0044
39.5481    0.0044
39.5899    0.0045
39.6317    0.0045
39.6735    0.0046
39.7154    0.0046
39.7572    0.0047
39.7990    0.0047
39.8408    0.0048
39.8826    0.0048
39.9244    0.0049
39.9662    0.0049
40.0080    0.0049
40.0498    0.0050
40.0916    0.0050
40.1334    0.0050
40.1752    0.0050
40.2171    0.0051
40.2589    0.0051
40.3007    0.0051
40.3425    0.0051
40.3843    0.0051
40.4261    0.0051
40.4679    0.0051
40.5097    0.0052
40.5515    0.0052
40.5933    0.0052
40.6351    0.0052
40.6769    0.0052
40.7188    0.0052
40.7606    0.0052
40.8024    0.0051
40.8442    0.0051
40.8860    0.0051
40.9278    0.0051
40.9696    0.0051
41.0114    0.0051
41.0532    0.0051
41.0950    0.0050
41.1368    0.0050
41.1786    0.0050
41.2205    0.0050
41.2623    0.0049
41.3041    0.0049
41.3459    0.0049
41.3877    0.0048
41.4295    0.0048
41.4713    0.0047
41.5131    0.0047
41.5549    0.0046
41.5967    0.0046
41.6385    0.0045
41.6803    0.0045
41.7221    0.0044
41.7640    0.0044
41.8058    0.0043
41.8476    0.0043
41.8894    0.0042
41.9312    0.0041
41.9730    0.0041
42.0148    0.0040
42.0566    0.0039
42.0984    0.0039
42.1402    0.0038
42.1820    0.0037
42.2238    0.0036
42.2657    0.0035
42.3075    0.0035
42.3493    0.0034
42.3911    0.0033
42.4329    0.0032
42.4747    0.0031
42.5165    0.0030
42.5583    0.0029
42.6001    0.0028
42.6419    0.0027
42.6837    0.0026
42.7255    0.0025
42.7674    0.0024
42.8092    0.0023
42.8510    0.0022
42.8928    0.0021
42.9346    0.0019
42.9764    0.0018
43.0182    0.0017
43.0600    0.0016
43.1018    0.0015
43.1436    0.0013
43.1854    0.0012
43.2272    0.0011
43.2691    0.0009
43.3109    0.0008
43.3527    0.0007
43.3945    0.0005
43.4363    0.0004
43.4781    0.0002
43.5199    0.0001
43.5617   -0.0001
43.6035   -0.0002
43.6453   -0.0004
43.6871   -0.0005
43.7289   -0.0007
43.7707   -0.0008
43.8126   -0.0010
43.8544   -0.0012
43.8962   -0.0013
43.9380   -0.0015
43.9798   -0.0017
44.0216   -0.0018
44.0634   -0.0020
44.1052   -0.0022
44.1470   -0.0024
44.1888   -0.0025
44.2306   -0.0027
44.2724   -0.0029
44.3143   -0.0031
44.3561   -0.0033
44.3979   -0.0035
44.4397   -0.0037
44.4815   -0.0039
44.5233   -0.0041
44.5651   -0.0042
44.6069   -0.0045
44.6487   -0.0047
44.6905   -0.0049
44.7323   -0.0051
44.7741   -0.0053
44.8160   -0.0055
44.8578   -0.0057
44.8996   -0.0059
44.9414   -0.0061
44.9832   -0.0064
45.0250   -0.0066
45.0668   -0.0068
45.1086   -0.0070
45.1504   -0.0073
45.1922   -0.0075
45.2340   -0.0077
45.2758   -0.0080
45.3177   -0.0082
45.3595   -0.0084
45.4013   -0.0087
45.4431   -0.0089
45.4849   -0.0091
45.5267   -0.0089
45.5685   -0.0087
45.6103   -0.0085
45.6521   -0.0083
45.6939   -0.0082
45.7357   -0.0080
45.7775   -0.0078
45.8193   -0.0076
45.8612   -0.0075
45.9030   -0.0073
45.9448   -0.0071
45.9866   -0.0069
46.0284   -0.0068
46.0702   -0.0066
46.1120   -0.0064
46.1538   -0.0063
46.1956   -0.0061
46.2374   -0.0059
46.2792   -0.0058
46.3210   -0.0056
46.3629   -0.0054
46.4047   -0.0053
46.4465   -0.0051
46.4883   -0.0050
46.5301   -0.0048
46.5719   -0.0047
46.6137   -0.0045
46.6555   -0.0044
46.6973   -0.0042
46.7391   -0.0041
46.7809   -0.0039
46.8227   -0.0038
46.8646   -0.0036
46.9064   -0.0035
46.9482   -0.0033
46.9900   -0.0032
47.0318   -0.0031
47.0736   -0.0029
47.1154   -0.0028
47.1572   -0.0026
47.1990   -0.0025
47.2408   -0.0024
47.2826   -0.0023
47.3244   -0.0021
47.3663   -0.0020
47.4081   -0.0019
47.4499   -0.0017
47.4917   -0.0016
47.5335   -0.0015
47.5753   -0.0014
47.6171   -0.0013
47.6589   -0.0011
47.7007   -0.0010
47.7425   -0.0009
47.7843   -0.0008
47.8261   -0.0007
47.8679   -0.0006
47.9098   -0.0004
47.9516   -0.0003
47.9934   -0.0002
48.0352   -0.0001
48.0770   -0.0000
48.1188    0.0001
48.1606    0.0002
48.2024    0.0003
48.2442    0.0004
48.2860    0.0005
48.3278    0.0006
48.3696    0.0007
48.4115    0.0008
48.4533    0.0009
48.4951    0.0010
48.5369    0.0011
48.5787    0.0012
48.6205    0.0012
48.6623    0.0013
48.7041    0.0014
48.7459    0.0015
48.7877    0.0016
48.8295    0.0017
48.8713    0.0017
48.9132    0.0018
48.9550    0.0019
48.9968    0.0020
49.0386    0.0021
49.0804    0.0021
49.1222    0.0022
49.1640    0.0023
49.2058    0.0023
49.2476    0.0024
49.2894    0.0025
49.3312    0.0025
49.3730    0.0026
49.4149    0.0027
49.4567    0.0027
49.4985    0.0028
49.5403    0.0028
49.5821    0.0029
49.6239    0.0030
49.6657    0.0030
49.7075    0.0031
49.7493    0.0031
49.7911    0.0032
49.8329    0.0032
49.8747    0.0033
49.9165    0.0033
49.9584    0.0034
50.0002    0.0034
50.0420    0.0035
50.0838    0.0035
50.1256    0.0035
50.1674    0.0036
50.2092    0.0036
50.2510    0.0037
50.2928    0.0037
50.3346    0.0037
50.3764    0.0038
50.4182    0.0038
50.4601    0.0038
50.5019    0.0038
50.5437    0.0039
50.5855    0.0039
50.6273    0.0039
50.6691    0.0039
50.7109    0.0040
50.7527    0.0040
50.7945    0.0040
50.8363    0.0040
50.8781    0.0040
50.9199    0.0041
50.9618    0.0041
51.0036    0.0041
51.0454    0.0041
51.0872    0.0041
51.1290    0.0041
51.1708    0.0041
51.2126    0.0041
51.2544    0.0041
51.2962    0.0041
51.3380    0.0041
51.3798    0.0041
51.4216    0.0041
51.4635    0.0041
51.5053    0.0041
51.5471    0.0041
51.5889    0.0041
51.6307    0.0041
51.6725    0.0041
51.7143    0.0041
51.7561    0.0041
51.7979    0.0041
51.8397    0.0041
51.8815    0.0040
51.9233    0.0040
51.9651    0.0040
52.0070    0.0040
52.0488    0.0040
52.0906    0.0039
52.1324    0.0039
52.1742    0.0039
52.2160    0.0039
52.2578    0.0038
52.2996    0.0038
52.3414    0.0038
52.3832    0.0038
52.4250    0.0037
52.4668    0.0037
52.5087    0.0037
52.5505    0.0036
52.5923    0.0036
52.6341    0.0035
52.6759    0.0035
52.7177    0.0035
52.7595    0.0034
52.8013    0.0034
52.8431    0.0033
52.8849    0.0033
52.9267    0.0032
52.9685    0.0032
53.0104    0.0031
53.0522    0.0031
53.0940    0.0030
53.1358    0.0030
53.1776    0.0029
53.2194    0.0028
53.2612    0.0028
53.3030    0.0027
53.3448    0.0027
53.3866    0.0026
53.4284    0.0025
53.4702    0.0025
53.5121    0.0024
53.5539    0.0023
53.5957    0.0023
53.6375    0.0022
53.6793    0.0021
53.7211    0.0020
53.7629    0.0020
53.8047    0.0019
53.8465    0.0018
53.8883    0.0017
53.9301    0.0017
53.9719    0.0016
54.0137    0.0015
54.0556    0.0014
54.0974    0.0013
54.1392    0.0012
54.1810    0.0011
54.2228    0.0011
54.2646    0.0010
54.3064    0.0009
54.3482    0.0008
54.3900    0.0007
54.4318    0.0006
54.4736    0.0005
54.5154    0.0004
54.5573    0.0003
54.5991    0.0002
54.6409    0.0001
54.6827   -0.0000
54.7245   -0.0001
54.7663   -0.0002
54.8081   -0.0003
54.8499   -0.0004
54.8917   -0.0006
54.9335   -0.0007
54.9753   -0.0008
55.0171   -0.0009
55.0590   -0.0010
55.1008   -0.0011
55.1426   -0.0013
55.1844   -0.0014
55.2262   -0.0015
55.2680   -0.0016
55.3098   -0.0017
55.3516   -0.0019
55.3934   -0.0020
55.4352   -0.0021
55.4770   -0.0023
55.5188   -0.0024
55.5607   -0.0025
55.6025   -0.0027
55.6443   -0.0028
55.6861   -0.0029
55.7279   -0.0031
55.7697   -0.0032
55.8115   -0.0033
55.8533   -0.0035
55.8951   -0.0036
55.9369   -0.0038
55.9787   -0.0039
56.0205   -0.0041
56.0623   -0.0042
56.1042   -0.0044
56.1460   -0.0045
56.1878   -0.0047
56.2296   -0.0048
56.2714   -0.0050
56.3132   -0.0051
56.3550   -0.0053
56.3968   -0.0054
56.4386   -0.0056
56.4804   -0.0058
56.5222   -0.0059
56.5640   -0.0061
56.6059   -0.0063
56.6477   -0.0064
56.6895   -0.0066
56.7313   -0.0068
56.7731   -0.0069
56.8149   -0.0071
56.8567   -0.0073
56.8985   -0.0074
56.9403   -0.0073
56.9821   -0.0071
57.0239   -0.0070
57.0657   -0.0069
57.1076   -0.0067
57.1494   -0.0066
57.1912   -0.0065
57.2330   -0.0063
57.2748   -0.0062
57.3166   -0.0061
57.3584   -0.0059
57.4002   -0.0058
57.4420   -0.0057
57.4838   -0.0056
57.5256   -0.0054
57.5674   -0.0053
57.6093   -0.0052
57.6511   -0.0051
57.6929   -0.0049
57.7347   -0.0048
57.7765   -0.0047
57.8183   -0.0046
57.8601   -0.0045
57.9019   -0.0044
57.9437   -0.0042
57.9855   -0.0041
58.0273   -0.0040
58.0691   -0.0039
58.1109   -0.0038
58.1528   -0.0037
58.1946   -0.0036
58.2364   -0.0035
58.2782   -0.0033
58.3200   -0.0032
58.3618   -0.0031
58.4036   -0.0030
58.4454   -0.0029
58.4872   -0.0028
58.5290   -0.0027
58.5708   -0.0026
58.6126   -0.0025
58.6545   -0.0024
58.6963   -0.0023
58.7381   -0.0022
58.7799   -0.0021
58.8217   -0.0020
58.8635   -0.0019
58.9053   -0.0018
58.9471   -0.0017
58.9889   -0.0016
59.0307   -0.0015
59.0725   -0.0014
59.1143   -0.0013
59.1562   -0.0013
59.1980   -0.0012
59.2398   -0.0011
59.2816   -0.0010
59.3234   -0.0009
59.3652   -0.0008
59.4070   -0.0007
59.4488   -0.0006
59.4906   -0.0006
59.5324   -0.0005
59.5742   -0.0004
59.6160   -0.0003
59.6579   -0.0002
59.6997   -0.0002
59.7415   -0.0001
59.7833   -0.0000
59.8251    0.0001
59.8669    0.0001
59.9087    0.0002
59.9505    0.0003
59.9923    0.0004
60.0341    0.0004
60.0759    0.0005
60.1177    0.0006
60.1595    0.0007
60.2014    0.0007
60.2432    0.0008
60.2850    0.0009
60.3268    0.0009
60.3686    0.0010
60.4104    0.0011
60.4522    0.0011
60.4940    0.0012
60.5358    0.0012
60.5776    0.0013
60.6194    0.0014
60.6612    0.0014
60.7031    0.0015
60.7449    0.0015
60.7867    0.0016
60.8285    0.0016
60.8703    0.0017
60.9121    0.0018
60.9539    0.0018
60.9957    0.0019
61.0375    0.0019
61.0793    0.0020
61.1211    0.0020
61.1629    0.0021
61.2048    0.0021
61.2466    0.0022
61.2884    0.0022
61.3302    0.0022
61.3720    0.0023
61.4138    0.0023
61.4556    0.0024
61.4974    0.0024
61.5392    0.0025
61.5810    0.0025
61.6228    0.0025
61.6646    0.0026
61.7065    0.0026
61.7483    0.0027
61.7901    0.0027
61.8319    0.0027
61.8737    0.0028
61.9155    0.0028
61.9573    0.0028
61.9991    0.0029
62.0409    0.0029
62.0827    0.0029
62.1245    0.0029
62.1663    0.0030
62.2081    0.0030
62.2500    0.0030
62.2918    0.0030
62.3336    0.0031
62.3754    0.0031
62.4172    0.0031
62.4590    0.0031
62.5008    0.0032
62.5426    0.0032
62.5844    0.0032
62.6262    0.0032
62.6680    0.0032
62.7098    0.0033
62.7517    0.0033
62.7935    0.0033
62.8353    0.0033
62.8771    0.0033
62.9189    0.0033
62.9607    0.0033
63.0025    0.0033
63.0443    0.0034
63.0861    0.0034
63.1279    0.0034
63.1697    0.0034
63.2115    0.0034
63.2534    0.0034
63.2952    0.0034
63.3370    0.0034
63.3788    0.0034
63.4206    0.0034
63.4624    0.0034
63.5042    0.0034
63.5460    0.0034
63.5878    0.0034
63.6296    0.0034
63.6714    0.0034
63.7132    0.0034
63.7551    0.0034
63.7969    0.0034
63.8387    0.0034
63.8805    0.0034
63.9223    0.0034
63.9641    0.0033
64.0059    0.0033
64.0477    0.0033
64.0895    0.0033
64.1313    0.0033
64.1731    0.0033
64.2149    0.0033
64.2567    0.0032
64.2986    0.0032
64.3404    0.0032
64.3822    0.0032
64.4240    0.0032
64.4658    0.0032
64.5076    0.0031
64.5494    0.0031
64.5912    0.0031
64.6330    0.0031
64.6748    0.0030
64.7166    0.0030
64.7584    0.0030
64.8003    0.0030
64.8421    0.0029
64.8839    0.0029
64.9257    0.0029
64.9675    0.0028
65.0093    0.0028
65.0511    0.0028
65.0929    0.0028
65.1347    0.0027
65.1765    0.0027
65.2183    0.0026
65.2601    0.0026
65.3020    0.0026
65.3438    0.0025
65.3856    0.0025
65.4274    0.0025
65.4692    0.0024
65.5110    0.0024
65.5528    0.0023
65.5946    0.0023
65.6364    0.0022
65.6782    0.0022
65.7200    0.0022
65.7618    0.0021
65.8037    0.0021
65.8455    0.0020
65.8873    0.0020
65.9291    0.0019
65.9709    0.0019
66.0127    0.0018
66.0545    0.0017
66.0963    0.0017
66.1381    0.0016
66.1799    0.0016
66.2217    0.0015
66.2635    0.0015
66.3053    0.0014
66.3472    0.0014
66.3890    0.0013
66.4308    0.0012
66.4726    0.0012
66.5144    0.0011
66.5562    0.0010
66.5980    0.0010
66.6398    0.0009
66.6816    0.0008
66.7234    0.0008
66.7652    0.0007
66.8070    0.0006
66.8489    0.0006
66.8907    0.0005
66.9325    0.0004
66.9743    0.0004
67.0161    0.0003
67.0579    0.0002
67.0997    0.0001
67.1415    0.0001
67.1833   -0.0000
67.2251   -0.0001
67.2669   -0.0002
67.3087   -0.0003
67.3506   -0.0003
67.3924   -0.0004
67.4342   -0.0005
67.4760   -0.0006
67.5178   -0.0007
67.5596   -0.0007
67.6014   -0.0008
67.6432   -0.0009
67.6850   -0.0010
67.7268   -0.0011
67.7686   -0.0012
67.8104   -0.0013
67.8523   -0.0014
67.8941   -0.0015
67.9359   -0.0015
67.9777   -0.0016
68.0195   -0.0017
68.0613   -0.0018
68.1031   -0.0019
68.1449   -0.0020
68.1867   -0.0021
68.2285   -0.0022
68.2703   -0.0023
68.3121   -0.0024
68.3539   -0.0025
68.3958   -0.0026
68.4376   -0.0027
68.4794   -0.0028
68.5212   -0.0029
68.5630   -0.0030
68.6048   -0.0031
68.6466   -0.0032
68.6884   -0.0034
68.7302   -0.0035
68.7720   -0.0036
68.8138   -0.0037
68.8556   -0.0038
68.8975   -0.0039
68.9393   -0.0040
68.9811   -0.0041
69.0229   -0.0043
69.0647   -0.0044
69.1065   -0.0045
69.1483   -0.0046
69.1901   -0.0047
69.2319   -0.0048
69.2737   -0.0050
69.3155   -0.0051
69.3573   -0.0052
69.3992   -0.0053
69.4410   -0.0054
69.4828   -0.0056
69.5246   -0.0057
69.5664   -0.0058
69.6082   -0.0060
69.6500   -0.0061
69.6918   -0.0062
69.7336   -0.0063
69.7754   -0.0062
69.8172   -0.0060
69.8590   -0.0059
69.9009   -0.0058
69.9427   -0.0057
69.9845   -0.0056
70.0263   -0.0055
70.0681   -0.0054
70.1099   -0.0053
70.1517   -0.0052
70.1935   -0.0051
70.2353   -0.0050
70.2771   -0.0050
70.3189   -0.0049
70.3607   -0.0048
70.4025   -0.0047
70.4444   -0.0046
70.4862   -0.0045
70.5280   -0.0044
70.5698   -0.0043
70.6116   -0.0042
70.6534   -0.0041
70.6952   -0.0040
70.7370   -0.0039
70.7788   -0.0038
70.8206   -0.0037
70.8624   -0.0037
70.9042   -0.0036
70.9461   -0.0035
70.9879   -0.0034
71.0297   -0.0033
71.0715   -0.0032
71.1133   -0.0031
71.1551   -0.0031
71.1969   -0.0030
71.2387   -0.0029
71.2805   -0.0028
71.3223   -0.0027
71.3641   -0.0026
71.4059   -0.0026
71.4478   -0.0025
71.4896   -0.0024
71.5314   -0.0023
71.5732   -0.0022
71.6150   -0.0022
71.6568   -0.0021
71.6986   -0.0020
71.7404   -0.0019
71.7822   -0.0019
71.8240   -0.0018
71.8658   -0.0017
71.9076   -0.0016
71.9495   -0.0016
71.9913   -0.0015
72.0331   -0.0014
72.0749   -0.0013
72.1167   -0.0013
72.1585   -0.0012
72.2003   -0.0011
72.2421   -0.0011
72.2839   -0.0010
72.3257   -0.0009
72.3675   -0.0009
72.4093   -0.0008
72.4511   -0.0007
72.4930   -0.0007
72.5348   -0.0006
72.5766   -0.0005
72.6184   -0.0005
72.6602   -0.0004
72.7020   -0.0003
72.7438   -0.0003
72.7856   -0.0002
72.8274   -0.0002
72.8692   -0.0001
72.9110   -0.0000
72.9528    0.0000
72.9947    0.0001
73.0365    0.0001
73.0783    0.0002
73.1201    0.0003
73.1619    0.0003
73.2037    0.0004
73.2455    0.0004
73.2873    0.0005
73.3291    0.0005
73.3709    0.0006
73.4127    0.0006
73.4545    0.0007
73.4964    0.0007
73.5382    0.0008
73.5800    0.0008
73.6218    0.0009
73.6636    0.0009
73.7054    0.0010
73.7472    0.0010
73.7890    0.0011
73.8308    0.0011
73.8726    0.0012
73.9144    0.0012
73.9562    0.0013
73.9981    0.0013
74.0399    0.0014
74.0817    0.0014
74.1235    0.0014
74.1653    0.0015
74.2071    0.0015
74.2489    0.0016
74.2907    0.0016
74.3325    0.0016
74.3743    0.0017
74.4161    0.0017
74.4579    0.0018
74.4997    0.0018
74.5416    0.0018
74.5834    0.0019
74.6252    0.0019
74.6670    0.0019
74.7088    0.0020
74.7506    0.0020
74.7924    0.0020
74.8342    0.0021
74.8760    0.0021
74.9178    0.0021
74.9596    0.0022
75.0014    0.0022
75.0433    0.0022
75.0851    0.0023
75.1269    0.0023
75.1687    0.0023
75.2105    0.0023
75.2523    0.0024
75.2941    0.0024
75.3359    0.0024
75.3777    0.0024
75.4195    0.0025
75.4613    0.0025
75.5031    0.0025
75.5450    0.0025
75.5868    0.0026
75.6286    0.0026
75.6704    0.0026
75.7122    0.0026
75.7540    0.0026
75.7958    0.0027
75.8376    0.0027
75.8794    0.0027
75.9212    0.0027
75.9630    0.0027
76.0048    0.0027
76.0467    0.0028
76.0885    0.0028
76.1303    0.0028
76.1721    0.0028
76.2139    0.0028
76.2557    0.0028
76.2975    0.0028
76.3393    0.0029
76.3811    0.0029
76.4229    0.0029
76.4647    0.0029
76.5065    0.0029
76.5483    0.0029
76.5902    0.0029
76.6320    0.0029
76.6738    0.0029
76.7156    0.0029
76.7574    0.0029
76.7992    0.0029
76.8410    0.0029
76.8828    0.0029
76.9246    0.0030
76.9664    0.0030
77.0082    0.0030
77.0500    0.0030
77.0919    0.0030
77.1337    0.0030
77.1755    0.0030
77.2173    0.0030
77.2591    0.0030
77.3009    0.0030
77.3427    0.0030
77.3845    0.0029
77.4263    0.0029
77.4681    0.0029
77.5099    0.0029
77.5517    0.0029
77.5936    0.0029
77.6354    0.0029
77.6772    0.0029
77.7190    0.0029
77.7608    0.0029
77.8026    0.0029
77.8444    0.0029
77.8862    0.0029
77.9280    0.0029
77.9698    0.0028
78.0116    0.0028
78.0534    0.0028
78.0953    0.0028
78.1371    0.0028
78.1789    0.0028
78.2207    0.0028
78.2625    0.0027
78.3043    0.0027
78.3461    0.0027
78.3879    0.0027
78.4297    0.0027
78.4715    0.0027
78.5133    0.0026
78.5551    0.0026
78.5969    0.0026
78.6388    0.0026
78.6806    0.0026
78.7224    0.0025
78.7642    0.0025
78.8060    0.0025
78.8478    0.0025
78.8896    0.0024
78.9314    0.0024
78.9732    0.0024
79.0150    0.0024
79.0568    0.0023
79.0986    0.0023
79.1405    0.0023
79.1823    0.0022
79.2241    0.0022
79.2659    0.0022
79.3077    0.0022
79.3495    0.0021
79.3913    0.0021
79.4331    0.0021
79.4749    0.0020
79.5167    0.0020
79.5585    0.0020
79.6003    0.0019
79.6422    0.0019
79.6840    0.0019
79.7258    0.0018
79.7676    0.0018
79.8094    0.0017
79.8512    0.0017
79.8930    0.0017
79.9348    0.0016
79.9766    0.0016
80.0184    0.0015
80.0602    0.0015
80.1020    0.0015
80.1438    0.0014
80.1857    0.0014
80.2275    0.0013
80.2693    0.0013
80.3111    0.0012
80.3529    0.0012
80.3947    0.0012
80.4365    0.0011
80.4783    0.0011
80.5201    0.0010
80.5619    0.0010
80.6037    0.0009
80.6455    0.0009
80.6874    0.0008
80.7292    0.0008
80.7710    0.0007
80.8128    0.0007
80.8546    0.0006
80.8964    0.0006
80.9382    0.0005
80.9800    0.0005
81.0218    0.0004
81.0636    0.0003
81.1054    0.0003
81.1472    0.0002
81.1891    0.0002
81.2309    0.0001
81.2727    0.0001
81.3145    0.0000
81.3563   -0.0001
81.3981   -0.0001
81.4399   -0.0002
81.4817   -0.0002
81.5235   -0.0003
81.5653   -0.0004
81.6071   -0.0004
81.6489   -0.0005
81.6908   -0.0006
81.7326   -0.0006
81.7744   -0.0007
81.8162   -0.0007
81.8580   -0.0008
81.8998   -0.0009
81.9416   -0.0010
81.9834   -0.0010
82.0252   -0.0011
82.0670   -0.0012
82.1088   -0.0012
82.1506   -0.0013
82.1924   -0.0014
82.2343   -0.0014
82.2761   -0.0015
82.3179   -0.0016
82.3597   -0.0017
82.4015   -0.0017
82.4433   -0.0018
82.4851   -0.0019
82.5269   -0.0020
82.5687   -0.0020
82.6105   -0.0021
82.6523   -0.0022
82.6941   -0.0023
82.7360   -0.0023
82.7778   -0.0024
82.8196   -0.0025
82.8614   -0.0026
82.9032   -0.0027
82.9450   -0.0028
82.9868   -0.0028
83.0286   -0.0029
83.0704   -0.0030
83.1122   -0.0031
83.1540   -0.0032
83.1958   -0.0033
83.2377   -0.0033
83.2795   -0.0034
83.3213   -0.0035
83.3631   -0.0036
83.4049   -0.0037
83.4467   -0.0038
83.4885   -0.0039
83.5303   -0.0040
83.5721   -0.0040
83.6139   -0.0041
83.6557   -0.0042
83.6975   -0.0043
83.7394   -0.0044
83.7812   -0.0045
83.8230   -0.0046
83.8648   -0.0047
83.9066   -0.0048
83.9484   -0.0049
83.9902   -0.0050
84.0320   -0.0051
84.0738   -0.0052
84.1156   -0.0053
84.1574   -0.0054
84.1992   -0.0055
84.2410   -0.0056
84.2829   -0.0056
84.3247   -0.0055
84.3665   -0.0055
84.4083   -0.0054
84.4501   -0.0053
84.4919   -0.0052
84.5337   -0.0051
84.5755   -0.0051
84.6173   -0.0050
84.6591   -0.0049
84.7009   -0.0048
84.7427   -0.0047
84.7846   -0.0047
84.8264   -0.0046
84.8682   -0.0045
84.9100   -0.0044
84.9518   -0.0044
84.9936   -0.0043
85.0354   -0.0042
85.0772   -0.0041
85.1190   -0.0041
85.1608   -0.0040
85.2026   -0.0039
85.2444   -0.0038
85.2863   -0.0038
85.3281   -0.0037
85.3699   -0.0036
85.4117   -0.0036
85.4535   -0.0035
85.4953   -0.0034
85.5371   -0.0033
85.5789   -0.0033
85.6207   -0.0032
85.6625   -0.0031
85.7043   -0.0031
85.7461   -0.0030
85.7880   -0.0029
85.8298   -0.0029
85.8716   -0.0028
85.9134   -0.0027
85.9552   -0.0027
85.9970   -0.0026
86.0388   -0.0025
86.0806   -0.0025
86.1224   -0.0024
86.1642   -0.0023
86.2060   -0.0023
86.2478   -0.0022
86.2896   -0.0021
86.3315   -0.0021
86.3733   -0.0020
86.4151   -0.0020
86.4569   -0.0019
86.4987   -0.0018
86.5405   -0.0018
86.5823   -0.0017
86.6241   -0.0016
86.6659   -0.0016
86.7077   -0.0015
86.7495   -0.0015
86.7913   -0.0014
86.8332   -0.0014
86.8750   -0.0013
86.9168   -0.0012
86.9586   -0.0012
87.0004   -0.0011
87.0422   -0.0011
87.0840   -0.0010
87.1258   -0.0010
87.1676   -0.0009
87.2094   -0.0009
87.2512   -0.0008
87.2930   -0.0007
87.3349   -0.0007
87.3767   -0.0006
87.4185   -0.0006
87.4603   -0.0005
87.5021   -0.0005
87.5439   -0.0004
87.5857   -0.0004
87.6275   -0.0003
87.6693   -0.0003
87.7111   -0.0002
87.7529   -0.0002
87.7947   -0.0001
87.8366   -0.0001
87.8784   -0.0000
87.9202    0.0000
87.9620    0.0001
88.0038    0.0001
88.0456    0.0001
88.0874    0.0002
88.1292    0.0002
88.1710    0.0003
88.2128    0.0003
88.2546    0.0004
88.2964    0.0004
88.3382    0.0005
88.3801    0.0005
88.4219    0.0005
88.4637    0.0006
88.5055    0.0006
88.5473    0.0007
88.5891    0.0007
88.6309    0.0008
88.6727    0.0008
88.7145    0.0008
88.7563    0.0009
88.7981    0.0009
88.8399    0.0009
88.8818    0.0010
88.9236    0.0010
88.9654    0.0011
89.0072    0.0011
89.0490    0.0011
89.0908    0.0012
89.1326    0.0012
89.1744    0.0012
89.2162    0.0013
89.2580    0.0013
89.2998    0.0013
89.3416    0.0014
89.3835    0.0014
89.4253    0.0014
89.4671    0.0015
89.5089    0.0015
89.5507    0.0015
89.5925    0.0016
89.6343    0.0016
89.6761    0.0016
89.7179    0.0017
89.7597    0.0017
89.8015    0.0017
89.8433    0.0017
89.8852    0.0018
89.9270    0.0018
89.9688    0.0018
90.0106    0.0019
90.0524    0.0019
90.0942    0.0019
90.1360    0.0019
90.1778    0.0020
90.2196    0.0020
90.2614    0.0020
90.3032    0.0020
90.3450    0.0021
90.3868    0.0021
90.4287    0.0021
90.4705    0.0021
90.5123    0.0021
90.5541    0.0022
90.5959    0.0022
90.6377    0.0022
90.6795    0.0022
90.7213    0.0022
90.7631    0.0023
90.8049    0.0023
90.8467    0.0023
90.8885    0.0023
90.9304    0.0023
90.9722    0.0024
91.0140    0.0024
91.0558    0.0024
91.0976    0.0024
91.1394    0.0024
91.1812    0.0024
91.2230    0.0025
91.2648    0.0025
91.3066    0.0025
91.3484    0.0025
91.3902    0.0025
91.4321    0.0025
91.4739    0.0025
91.5157    0.0026
91.5575    0.0026
91.5993    0.0026
91.6411    0.0026
91.6829    0.0026
91.7247    0.0026
91.7665    0.0026
91.8083    0.0026
91.8501    0.0026
91.8919    0.0026
91.9338    0.0027
91.9756    0.0027
92.0174    0.0027
92.0592    0.0027
92.1010    0.0027
92.1428    0.0027
92.1846    0.0027
92.2264    0.0027
92.2682    0.0027
92.3100    0.0027
92.3518    0.0027
92.3936    0.0027
92.4354    0.0027
92.4773    0.0027
92.5191    0.0027
92.5609    0.0027
92.6027    0.0027
92.6445    0.0027
92.6863    0.0027
92.7281    0.0027
92.7699    0.0027
92.8117    0.0027
92.8535    0.0027
92.8953    0.0027
92.9371    0.0027
92.9790    0.0027
93.0208    0.0027
93.0626    0.0027
93.1044    0.0027
93.1462    0.0027
93.1880    0.0027
93.2298    0.0027
93.2716    0.0027
93.3134    0.0027
93.3552    0.0027
93.3970    0.0027
93.4388    0.0027
93.4807    0.0027
93.5225    0.0027
93.5643    0.0027
93.6061    0.0026
93.6479    0.0026
93.6897    0.0026
93.7315    0.0026
93.7733    0.0026
93.8151    0.0026
93.8569    0.0026
93.8987    0.0026
93.9405    0.0026
93.9824    0.0026
94.0242    0.0025
94.0660    0.0025
94.1078    0.0025
94.1496    0.0025
94.1914    0.0025
94.2332    0.0025
94.2750    0.0025
94.3168    0.0024
94.3586    0.0024
94.4004    0.0024
94.4422    0.0024
94.4840    0.0024
94.5259    0.0024
94.5677    0.0023
94.6095    0.0023
94.6513    0.0023
94.6931    0.0023
94.7349    0.0023
94.7767    0.0023
94.8185    0.0022
94.8603    0.0022
94.9021    0.0022
94.9439    0.0022
94.9857    0.0021
95.0276    0.0021
95.0694    0.0021
95.1112    0.0021
95.1530    0.0021
95.1948    0.0020
95.2366    0.0020
95.2784    0.0020
95.3202    0.0020
95.3620    0.0019
95.4038    0.0019
95.4456    0.0019
95.4874    0.0019
95.5293    0.0018
95.5711    0.0018
95.6129    0.0018
95.6547    0.0017
95.6965    0.0017
95.7383    0.0017
95.7801    0.0017
95.8219    0.0016
95.8637    0.0016
95.9055    0.0016
95.9473    0.0015
95.9891    0.0015
96.0310    0.0015
96.0728    0.0014
96.1146    0.0014
96.1564    0.0014
96.1982    0.0013
96.2400    0.0013
96.2818    0.0013
96.3236    0.0012
96.3654    0.0012
96.4072    0.0012
96.4490    0.0011
96.4908    0.0011
96.5326    0.0011
96.5745    0.0010
96.6163    0.0010
96.6581    0.0010
96.6999    0.0009
96.7417    0.0009
96.7835    0.0008
96.8253    0.0008
96.8671    0.0008
96.9089    0.0007
96.9507    0.0007
96.9925    0.0006
97.0343    0.0006
97.0762    0.0006
97.1180    0.0005
97.1598    0.0005
97.2016    0.0004
97.2434    0.0004
97.2852    0.0003
97.3270    0.0003
97.3688    0.0002
97.4106    0.0002
97.4524    0.0002
97.4942    0.0001
97.5360    0.0001
97.5779    0.0000
97.6197   -0.0000
97.6615   -0.0001
97.7033   -0.0001
97.7451   -0.0002
97.7869   -0.0002
97.8287   -0.0003
97.8705   -0.0003
97.9123   -0.0004
97.9541   -0.0004
97.9959   -0.0005
98.0377   -0.0005
98.0796   -0.0006
98.1214   -0.0006
98.1632   -0.0007
98.2050   -0.0007
98.2468   -0.0008
98.2886   -0.0008
98.3304   -0.0009
98.3722   -0.0010
98.4140   -0.0010
98.4558   -0.0011
98.4976   -0.0011
98.5394   -0.0012
98.5812   -0.0012
98.6231   -0.0013
98.6649   -0.0013
98.7067   -0.0014
98.7485   -0.0015
98.7903   -0.0015
98.8321   -0.0016
98.8739   -0.0016
98.9157   -0.0017
98.9575   -0.0018
98.9993   -0.0018
99.0411   -0.0019
99.0829   -0.0019
99.1248   -0.0020
99.1666   -0.0021
99.2084   -0.0021
99.2502   -0.0022
99.2920   -0.0023
99.3338   -0.0023
99.3756   -0.0024
99.4174   -0.0024
99.4592   -0.0025
99.5010   -0.0026
99.5428   -0.0026
99.5846   -0.0027
99.6265   -0.0028
99.6683   -0.0028
99.7101   -0.0029
99.7519   -0.0030
99.7937   -0.0030
99.8355   -0.0031
99.8773   -0.0032
99.9191   -0.0033
99.9609   -0.0033
100.0027   -0.0034
100.0445   -0.0035
100.0863   -0.0035
100.1282   -0.0036
100.1700   -0.0037
100.2118   -0.0038
100.2536   -0.0038
100.2954   -0.0039
100.3372   -0.0040
100.3790   -0.0041
100.4208   -0.0041
100.4626   -0.0042
100.5044   -0.0043
100.5462   -0.0044
100.5880   -0.0044
100.6298   -0.0045
100.6717   -0.0046
100.7135   -0.0047
100.7553   -0.0047
100.7971   -0.0048
100.8389   -0.0049
100.8807   -0.0050
100.9225   -0.0051
100.9643   -0.0051
101.0061   -0.0052
101.0479   -0.0053
101.0897   -0.0053
101.1315   -0.0053
101.1734   -0.0052
101.2152   -0.0051
101.2570   -0.0051
101.2988   -0.0050
101.3406   -0.0049
101.3824   -0.0049
101.4242   -0.0048
101.4660   -0.0048
101.5078   -0.0047
101.5496   -0.0046
101.5914   -0.0046
101.6332   -0.0045
101.6751   -0.0044
101.7169   -0.0044
101.7587   -0.0043
101.8005   -0.0042
101.8423   -0.0042
101.8841   -0.0041
101.9259   -0.0041
101.9677   -0.0040
102.0095   -0.0039
102.0513   -0.0039
102.0931   -0.0038
102.1349   -0.0037
102.1768   -0.0037
102.2186   -0.0036
102.2604   -0.0036
102.3022   -0.0035
102.3440   -0.0035
102.3858   -0.0034
102.4276   -0.0033
102.4694   -0.0033
102.5112   -0.0032
102.5530   -0.0032
102.5948   -0.0031
102.6366   -0.0030
102.6784   -0.0030
102.7203   -0.0029
102.7621   -0.0029
102.8039   -0.0028
102.8457   -0.0028
102.8875   -0.0027
102.9293   -0.0027
102.9711   -0.0026
103.0129   -0.0025
103.0547   -0.0025
103.0965   -0.0024
103.1383   -0.0024
103.1801   -0.0023
103.2220   -0.0023
103.2638   -0.0022
103.3056   -0.0022
103.3474   -0.0021
103.3892   -0.0021
103.4310   -0.0020
103.4728   -0.0020
103.5146   -0.0019
103.5564   -0.0019
103.5982   -0.0018
103.6400   -0.0018
103.6818   -0.0017
103.7237   -0.0017
103.7655   -0.0016
103.8073   -0.0016
103.8491   -0.0015
103.8909   -0.0015
103.9327   -0.0014
103.9745   -0.0014
104.0163   -0.0013
104.0581   -0.0013
104.0999   -0.0012
104.1417   -0.0012
104.1835   -0.0011
104.2254   -0.0011
104.2672   -0.0010
104.3090   -0.0010
104.3508   -0.0009
104.3926   -0.0009
104.4344   -0.0009
104.4762   -0.0008
104.5180   -0.0008
104.5598   -0.0007
104.6016   -0.0007
104.6434   -0.0006
104.6852   -0.0006
104.7270   -0.0006
104.7689   -0.0005
104.8107   -0.0005
104.8525   -0.0004
104.8943   -0.0004
104.9361   -0.0003
104.9779   -0.0003
105.0197   -0.0003
105.0615   -0.0002
105.1033   -0.0002
105.1451   -0.0001
105.1869   -0.0001
105.2287   -0.0001
105.2706   -0.0000
105.3124    0.0000
105.3542    0.0001
105.3960    0.0001
105.4378    0.0001
105.4796    0.0002
105.5214    0.0002
105.5632    0.0002
105.6050    0.0003
105.6468    0.0003
105.6886    0.0004
105.7304    0.0004
105.7723    0.0004
105.8141    0.0005
105.8559    0.0005
105.8977    0.0005
105.9395    0.0006
105.9813    0.0006
106.0231    0.0006
106.0649    0.0007
106.1067    0.0007
106.1485    0.0007
106.1903    0.0008
106.2321    0.0008
106.2740    0.0008
106.3158    0.0009
106.3576    0.0009
106.3994    0.0009
106.4412    0.0010
106.4830    0.0010
106.5248    0.0010
106.5666    0.0011
106.6084    0.0011
106.6502    0.0011
106.6920    0.0011
106.7338    0.0012
106.7756    0.0012
106.8175    0.0012
106.8593    0.0013
106.9011    0.0013
106.9429    0.0013
106.9847    0.0013
107.0265    0.0014
107.0683    0.0014
107.1101    0.0014
107.1519    0.0014
107.1937    0.0015
107.2355    0.0015
107.2773    0.0015
107.3192    0.0015
107.3610    0.0016
107.4028    0.0016
107.4446    0.0016
107.4864    0.0016
107.5282    0.0017
107.5700    0.0017
107.6118    0.0017
107.6536    0.0017
107.6954    0.0018
107.7372    0.0018
107.7790    0.0018
107.8209    0.0018
107.8627    0.0019
107.9045    0.0019
107.9463    0.0019
107.9881    0.0019
108.0299    0.0019
108.0717    0.0020
108.1135    0.0020
108.1553    0.0020
108.1971    0.0020
108.2389    0.0020
108.2807    0.0021
108.3226    0.0021
108.3644    0.0021
108.4062    0.0021
108.4480    0.0021
108.4898    0.0021
108.5316    0.0022
108.5734    0.0022
108.6152    0.0022
108.6570    0.0022
108.6988    0.0022
108.7406    0.0022
108.7824    0.0023
108.8242    0.0023
108.8661    0.0023
108.9079    0.0023
108.9497    0.0023
108.9915    0.0023
109.0333    0.0023
109.0751    0.0024
109.1169    0.0024
109.1587    0.0024
109.2005    0.0024
109.2423    0.0024
109.2841    0.0024
109.3259    0.0024
109.3678    0.0024
109.4096    0.0024
109.4514    0.0025
109.4932    0.0025
109.5350    0.0025
109.5768    0.0025
109.6186    0.0025
109.6604    0.0025
109.7022    0.0025
109.7440    0.0025
109.7858    0.0025
109.8276    0.0025
109.8695    0.0026
109.9113    0.0026
109.9531    0.0026
109.9949    0.0026
110.0367    0.0026
110.0785    0.0026
110.1203    0.0026
110.1621    0.0026
110.2039    0.0026
110.2457    0.0026
110.2875    0.0026
110.3293    0.0026
110.3712    0.0026
110.4130    0.0026
110.4548    0.0026
110.4966    0.0026
110.5384    0.0026
110.5802    0.0026
110.6220    0.0026
110.6638    0.0026
110.7056    0.0026
110.7474    0.0026
110.7892    0.0027
110.8310    0.0027
110.8728    0.0027
110.9147    0.0027
110.9565    0.0027
110.9983    0.0027
111.0401    0.0027
111.0819    0.0027
111.1237    0.0027
111.1655    0.0027
111.2073    0.0027
111.2491    0.0027
111.2909    0.0026
111.3327    0.0026
111.3745    0.0026
111.4164    0.0026
111.4582    0.0026
111.5000    0.0026
111.5418    0.0026
111.5836    0.0026
111.6254    0.0026
111.6672    0.0026
111.7090    0.0026
111.7508    0.0026
111.7926    0.0026
111.8344    0.0026
111.8762    0.0026
111.9181    0.0026
111.9599    0.0026
112.0017    0.0026
112.0435    0.0026
112.0853    0.0026
112.1271    0.0026
112.1689    0.0025
112.2107    0.0025
112.2525    0.0025
112.2943    0.0025
112.3361    0.0025
112.3779    0.0025
112.4198    0.0025
112.4616    0.0025
112.5034    0.0025
112.5452    0.0025
112.5870    0.0025
112.6288    0.0024
112.6706    0.0024
112.7124    0.0024
112.7542    0.0024
112.7960    0.0024
112.8378    0.0024
112.8796    0.0024
112.9214    0.0024
112.9633    0.0023
113.0051    0.0023
113.0469    0.0023
113.0887    0.0023
113.1305    0.0023
113.1723    0.0023
113.2141    0.0023
113.2559    0.0022
113.2977    0.0022
113.3395    0.0022
113.3813    0.0022
113.4231    0.0022
113.4650    0.0022
113.5068    0.0021
113.5486    0.0021
113.5904    0.0021
113.6322    0.0021
113.6740    0.0021
113.7158    0.0021
113.7576    0.0020
113.7994    0.0020
113.8412    0.0020
113.8830    0.0020
113.9248    0.0020
113.9667    0.0019
114.0085    0.0019
114.0503    0.0019
114.0921    0.0019
114.1339    0.0019
114.1757    0.0018
114.2175    0.0018
114.2593    0.0018
114.3011    0.0018
114.3429    0.0017
114.3847    0.0017
114.4265    0.0017
114.4684    0.0017
114.5102    0.0017
114.5520    0.0016
114.5938    0.0016
114.6356    0.0016
114.6774    0.0016
114.7192    0.0015
114.7610    0.0015
114.8028    0.0015
114.8446    0.0015
114.8864    0.0014
114.9282    0.0014
114.9700    0.0014
115.0119    0.0013
115.0537    0.0013
115.0955    0.0013
115.1373    0.0013
115.1791    0.0012
115.2209    0.0012
115.2627    0.0012
115.3045    0.0012
115.3463    0.0011
115.3881    0.0011
115.4299    0.0011
115.4717    0.0010
115.5136    0.0010
115.5554    0.0010
115.5972    0.0009
115.6390    0.0009
115.6808    0.0009
115.7226    0.0008
115.7644    0.0008
115.8062    0.0008
115.8480    0.0007
115.8898    0.0007
115.9316    0.0007
115.9734    0.0006
116.0153    0.0006
116.0571    0.0006
116.0989    0.0005
116.1407    0.0005
116.1825    0.0005
116.2243    0.0004
116.2661    0.0004
116.3079    0.0004
116.3497    0.0003
116.3915    0.0003
116.4333    0.0003
116.4751    0.0002
116.5170    0.0002
116.5588    0.0001
116.6006    0.0001
116.6424    0.0001
116.6842    0.0000
116.7260   -0.0000
116.7678   -0.0000
116.8096   -0.0001
116.8514   -0.0001
116.8932   -0.0002
116.9350   -0.0002
116.9768   -0.0002
117.0186   -0.0003
117.0605   -0.0003
117.1023   -0.0004
117.1441   -0.0004
117.1859   -0.0005
117.2277   -0.0005
117.2695   -0.0005
117.3113   -0.0006
117.3531   -0.0006
117.3949   -0.0007
117.4367   -0.0007
117.4785   -0.0008
117.5203   -0.0008
117.5622   -0.0008
117.6040   -0.0009
117.6458   -0.0009
117.6876   -0.0010
117.7294   -0.0010
117.7712   -0.0011
117.8130   -0.0011
117.8548   -0.0012
117.8966   -0.0012
117.9384   -0.0013
117.9802   -0.0013
118.0220   -0.0014
118.0639   -0.0014
118.1057   -0.0014
118.1475   -0.0015
118.1893   -0.0015
118.2311   -0.0016
118.2729   -0.0016
118.3147   -0.0017
118.3565   -0.0017
118.3983   -0.0018
118.4401   -0.0018
118.4819   -0.0019
118.5237   -0.0019
118.5656   -0.0020
118.6074   -0.0020
118.6492   -0.0021
118.6910   -0.0022
118.7328   -0.0022
118.7746   -0.0023
118.8164   -0.0023
118.8582   -0.0024
118.9000   -0.0024
118.9418   -0.0025
118.9836   -0.0025
119.0254   -0.0026
119.0672   -0.0026
119.1091   -0.0027
119.1509   -0.0027
119.1927   -0.0028
119.2345   -0.0029
119.2763   -0.0029
119.3181   -0.0030
119.3599   -0.0030
119.4017   -0.0031
119.4435   -0.0031
119.4853   -0.0032
119.5271   -0.0033
119.5689   -0.0033
119.6108   -0.0034
119.6526   -0.0034
119.6944   -0.0035
119.7362   -0.0035
119.7780   -0.0036
119.8198   -0.0037
119.8616   -0.0037
119.9034   -0.0038
119.9452   -0.0038
119.9870   -0.0039
120.0288   -0.0040
120.0706   -0.0040
120.1125   -0.0041
120.1543   -0.0042
120.1961   -0.0042
120.2379   -0.0043
120.2797   -0.0043
120.3215   -0.0044
120.3633   -0.0045
120.4051   -0.0045
120.4469   -0.0046
120.4887   -0.0047
120.5305   -0.0047
120.5723   -0.0048
120.6142   -0.0049
120.6560   -0.0049
120.6978   -0.0050
120.7396   -0.0051
120.7814   -0.0051
120.8232   -0.0052
120.8650   -0.0053
120.9068   -0.0053
120.9486   -0.0053
120.9904   -0.0052
121.0322   -0.0051
121.0740   -0.0051
121.1158   -0.0050
121.1577   -0.0050
121.1995   -0.0049
121.2413   -0.0049
121.2831   -0.0048
121.3249   -0.0048
121.3667   -0.0047
121.4085   -0.0047
121.4503   -0.0046
121.4921   -0.0045
121.5339   -0.0045
121.5757   -0.0044
121.6175   -0.0044
121.6594   -0.0043
121.7012   -0.0043
121.7430   -0.0042
121.7848   -0.0042
121.8266   -0.0041
121.8684   -0.0041
121.9102   -0.0040
121.9520   -0.0040
121.9938   -0.0039
122.0356   -0.0039
122.0774   -0.0038
122.1192   -0.0038
122.1611   -0.0037
122.2029   -0.0037
122.2447   -0.0036
122.2865   -0.0036
122.3283   -0.0035
122.3701   -0.0035
122.4119   -0.0034
122.4537   -0.0034
122.4955   -0.0033
122.5373   -0.0033
122.5791   -0.0032
122.6209   -0.0032
122.6628   -0.0031
122.7046   -0.0031
122.7464   -0.0030
122.7882   -0.0030
122.8300   -0.0029
122.8718   -0.0029
122.9136   -0.0028
122.9554   -0.0028
122.9972   -0.0027
123.0390   -0.0027
123.0808   -0.0026
123.1226   -0.0026
123.1644   -0.0026
123.2063   -0.0025
123.2481   -0.0025
123.2899   -0.0024
123.3317   -0.0024
123.3735   -0.0023
123.4153   -0.0023
123.4571   -0.0022
123.4989   -0.0022
123.5407   -0.0022
123.5825   -0.0021
123.6243   -0.0021
123.6661   -0.0020
123.7080   -0.0020
123.7498   -0.0019
123.7916   -0.0019
123.8334   -0.0019
123.8752   -0.0018
123.9170   -0.0018
123.9588   -0.0017
124.0006   -0.0017
124.0424   -0.0016
124.0842   -0.0016
124.1260   -0.0016
124.1678   -0.0015
124.2097   -0.0015
124.2515   -0.0014
124.2933   -0.0014
124.3351   -0.0014
124.3769   -0.0013
124.4187   -0.0013
124.4605   -0.0012
124.5023   -0.0012
124.5441   -0.0012
124.5859   -0.0011
124.6277   -0.0011
124.6695   -0.0010
124.7114   -0.0010
124.7532   -0.0010
124.7950   -0.0009
124.8368   -0.0009
124.8786   -0.0009
124.9204   -0.0008
124.9622   -0.0008
125.0040   -0.0007
125.0458   -0.0007
125.0876   -0.0007
125.1294   -0.0006
125.1712   -0.0006
125.2130   -0.0006
125.2549   -0.0005
125.2967   -0.0005
125.3385   -0.0005
125.3803   -0.0004
125.4221   -0.0004
125.4639   -0.0003
125.5057   -0.0003
125.5475   -0.0003
125.5893   -0.0002
125.6311   -0.0002
125.6729   -0.0002
125.7147   -0.0001
125.7566   -0.0001
125.7984   -0.0001
125.8402   -0.0000
125.8820   -0.0000
125.9238    0.0000
125.9656    0.0001
126.0074    0.0001
126.0492    0.0001
126.0910    0.0002
126.1328    0.0002
126.1746    0.0002
126.2164    0.0002
126.2583    0.0003
126.3001    0.0003
126.3419    0.0003
126.3837    0.0004
126.4255    0.0004
126.4673    0.0004
126.5091    0.0005
126.5509    0.0005
126.5927    0.0005
126.6345    0.0005
126.6763    0.0006
126.7181    0.0006
126.7600    0.0006
126.8018    0.0007
126.8436    0.0007
126.8854    0.0007
126.9272    0.0007
126.9690    0.0008
127.0108    0.0008
127.0526    0.0008
127.0944    0.0009
127.1362    0.0009
127.1780    0.0009
127.2198    0.0009
127.2616    0.0010
127.3035    0.0010
127.3453    0.0010
127.3871    0.0010
127.4289    0.0011
127.4707    0.0011
127.5125    0.0011
127.5543    0.0011
127.5961    0.0012
127.6379    0.0012
127.6797    0.0012
127.7215    0.0012
127.7633    0.0013
127.8052    0.0013
127.8470    0.0013
127.8888    0.0013
127.9306    0.0014
127.9724    0.0014
128.0142    0.0014
128.0560    0.0014
128.0978    0.0014
128.1396    0.0015
128.1814    0.0015
128.2232    0.0015
128.2650    0.0015
128.3069    0.0016
128.3487    0.0016
128.3905    0.0016
128.4323    0.0016
128.4741    0.0016
128.5159    0.0017
128.5577    0.0017
128.5995    0.0017
128.6413    0.0017
128.6831    0.0017
128.7249    0.0018
128.7667    0.0018
128.8086    0.0018
128.8504    0.0018
128.8922    0.0018
128.9340    0.0018
128.9758    0.0019
129.0176    0.0019
129.0594    0.0019
129.1012    0.0019
129.1430    0.0019
129.1848    0.0020
129.2266    0.0020
129.2684    0.0020
129.3102    0.0020
129.3521    0.0020
129.3939    0.0020
129.4357    0.0021
129.4775    0.0021
129.5193    0.0021
129.5611    0.0021
129.6029    0.0021
129.6447    0.0021
129.6865    0.0021
129.7283    0.0022
129.7701    0.0022
129.8119    0.0022
129.8538    0.0022
129.8956    0.0022
129.9374    0.0022
129.9792    0.0022
130.0210    0.0023
130.0628    0.0023
130.1046    0.0023
130.1464    0.0023
130.1882    0.0023
130.2300    0.0023
130.2718    0.0023
130.3136    0.0023
130.3555    0.0024
130.3973    0.0024
130.4391    0.0024
130.4809    0.0024
130.5227    0.0024
130.5645    0.0024
130.6063    0.0024
130.6481    0.0024
130.6899    0.0024
130.7317    0.0024
130.7735    0.0025
130.8153    0.0025
130.8572    0.0025
130.8990    0.0025
130.9408    0.0025
130.9826    0.0025
131.0244    0.0025
131.0662    0.0025
131.1080    0.0025
131.1498    0.0025
131.1916    0.0025
131.2334    0.0026
131.2752    0.0026
131.3170    0.0026
131.3588    0.0026
131.4007    0.0026
131.4425    0.0026
131.4843    0.0026
131.5261    0.0026
131.5679    0.0026
131.6097    0.0026
131.6515    0.0026
131.6933    0.0026
131.7351    0.0026
131.7769    0.0026
131.8187    0.0026
131.8605    0.0026
131.9024    0.0026
131.9442    0.0026
131.9860    0.0026
132.0278    0.0027
132.0696    0.0027
132.1114    0.0027
132.1532    0.0027
132.1950    0.0027
132.2368    0.0027
132.2786    0.0027
132.3204    0.0027
132.3622    0.0027
132.4041    0.0027
132.4459    0.0027
132.4877    0.0027
132.5295    0.0027
132.5713    0.0027
132.6131    0.0027
132.6549    0.0027
132.6967    0.0027
132.7385    0.0027
132.7803    0.0027
132.8221    0.0027
132.8639    0.0027
132.9057    0.0027
132.9476    0.0027
132.9894    0.0027
133.0312    0.0027
133.0730    0.0027
133.1148    0.0027
133.1566    0.0027
133.1984    0.0027
133.2402    0.0027
133.2820    0.0027
133.3238    0.0027
133.3656    0.0027
133.4074    0.0027
133.4493    0.0027
133.4911    0.0027
133.5329    0.0027
133.5747    0.0026
133.6165    0.0026
133.6583    0.0026
133.7001    0.0026
133.7419    0.0026
133.7837    0.0026
133.8255    0.0026
133.8673    0.0026
133.9091    0.0026
133.9510    0.0026
133.9928    0.0026
134.0346    0.0026
134.0764    0.0026
134.1182    0.0026
134.1600    0.0026
134.2018    0.0026
134.2436    0.0026
134.2854    0.0026
134.3272    0.0025
134.3690    0.0025
134.4108    0.0025
134.4527    0.0025
134.4945    0.0025
134.5363    0.0025
134.5781    0.0025
134.6199    0.0025
134.6617    0.0025
134.7035    0.0025
134.7453    0.0025
134.7871    0.0025
134.8289    0.0024
134.8707    0.0024
134.9125    0.0024
134.9543    0.0024
134.9962    0.0024
135.0380    0.0024
135.0798    0.0024
135.1216    0.0024
135.1634    0.0024
135.2052    0.0023
135.2470    0.0023
135.2888    0.0023
135.3306    0.0023
135.3724    0.0023
135.4142    0.0023
135.4560    0.0023
135.4979    0.0023
135.5397    0.0022
135.5815    0.0022
135.6233    0.0022
135.6651    0.0022
135.7069    0.0022
135.7487    0.0022
135.7905    0.0022
135.8323    0.0021
135.8741    0.0021
135.9159    0.0021
135.9577    0.0021
135.9996    0.0021
136.0414    0.0021
136.0832    0.0021
136.1250    0.0020
136.1668    0.0020
136.2086    0.0020
136.2504    0.0020
136.2922    0.0020
136.3340    0.0020
136.3758    0.0019
136.4176    0.0019
136.4594    0.0019
136.5013    0.0019
136.5431    0.0019
136.5849    0.0019
136.6267    0.0018
136.6685    0.0018
136.7103    0.0018
136.7521    0.0018
136.7939    0.0018
136.8357    0.0017
136.8775    0.0017
136.9193    0.0017
136.9611    0.0017
137.0029    0.0017
137.0448    0.0016
137.0866    0.0016
137.1284    0.0016
137.1702    0.0016
137.2120    0.0016
137.2538    0.0015
137.2956    0.0015
137.3374    0.0015
137.3792    0.0015
137.4210    0.0014
137.4628    0.0014
137.5046    0.0014
137.5465    0.0014
137.5883    0.0014
137.6301    0.0013
137.6719    0.0013
137.7137    0.0013
137.7555    0.0013
137.7973    0.0012
137.8391    0.0012
137.8809    0.0012
137.9227    0.0012
137.9645    0.0011
138.0063    0.0011
138.0482    0.0011
138.0900    0.0011
138.1318    0.0010
138.1736    0.0010
138.2154    0.0010
138.2572    0.0010
138.2990    0.0009
138.3408    0.0009
138.3826    0.0009
138.4244    0.0009
138.4662    0.0008
138.5080    0.0008
138.5499    0.0008
138.5917    0.0008
138.6335    0.0007
138.6753    0.0007
138.7171    0.0007
138.7589    0.0006
138.8007    0.0006
138.8425    0.0006
138.8843    0.0006
138.9261    0.0005
138.9679    0.0005
139.0097    0.0005
139.0515    0.0004
139.0934    0.0004
139.1352    0.0004
139.1770    0.0003
139.2188    0.0003
139.2606    0.0003
139.3024    0.0003
139.3442    0.0002
139.3860    0.0002
139.4278    0.0002
139.4696    0.0001
139.5114    0.0001
139.5532    0.0001
139.5951    0.0000
139.6369   -0.0000
139.6787   -0.0000
139.7205   -0.0001
139.7623   -0.0001
139.8041   -0.0001
139.8459   -0.0002
139.8877   -0.0002
139.9295   -0.0002
139.9713   -0.0003
140.0131   -0.0003
140.0549   -0.0003
140.0968   -0.0004
140.1386   -0.0004
140.1804   -0.0004
140.2222   -0.0005
140.2640   -0.0005
140.3058   -0.0006
140.3476   -0.0006
140.3894   -0.0006
140.4312   -0.0007
140.4730   -0.0007
140.5148   -0.0007
140.5566   -0.0008
140.5985   -0.0008
140.6403   -0.0008
140.6821   -0.0009
140.7239   -0.0009
140.7657   -0.0010
140.8075   -0.0010
140.8493   -0.0010
140.8911   -0.0011
140.9329   -0.0011
140.9747   -0.0012
141.0165   -0.0012
141.0583   -0.0012
141.1001   -0.0013
141.1420   -0.0013
141.1838   -0.0013
141.2256   -0.0014
141.2674   -0.0014
141.3092   -0.0015
141.3510   -0.0015
141.3928   -0.0016
141.4346   -0.0016
141.4764   -0.0016
141.5182   -0.0017
141.5600   -0.0017
141.6018   -0.0018
141.6437   -0.0018
141.6855   -0.0018
141.7273   -0.0019
141.7691   -0.0019
141.8109   -0.0020
141.8527   -0.0020
141.8945   -0.0021
141.9363   -0.0021
141.9781   -0.0021
142.0199   -0.0022
142.0617   -0.0022
142.1035   -0.0023
142.1454   -0.0023
142.1872   -0.0024
142.2290   -0.0024
142.2708   -0.0025
142.3126   -0.0025
142.3544   -0.0025
142.3962   -0.0026
142.4380   -0.0026
142.4798   -0.0027
142.5216   -0.0027
142.5634   -0.0028
142.6052   -0.0028
142.6471   -0.0029
142.6889   -0.0029
142.7307   -0.0030
142.7725   -0.0030
142.8143   -0.0031
142.8561   -0.0031
142.8979   -0.0032
142.9397   -0.0032
142.9815   -0.0033
143.0233   -0.0033
143.0651   -0.0034
143.1069   -0.0034
143.1487   -0.0035
143.1906   -0.0035
143.2324   -0.0036
143.2742   -0.0036
143.3160   -0.0037
143.3578   -0.0037
143.3996   -0.0038
143.4414   -0.0038
143.4832   -0.0039
143.5250   -0.0039
143.5668   -0.0040
143.6086   -0.0040
143.6504   -0.0041
143.6923   -0.0041
143.7341   -0.0042
143.7759   -0.0042
143.8177   -0.0043
143.8595   -0.0043
143.9013   -0.0044
143.9431   -0.0044
143.9849   -0.0045
144.0267   -0.0045
144.0685   -0.0046
144.1103   -0.0046
144.1521   -0.0047
144.1940   -0.0047
144.2358   -0.0048
144.2776   -0.0049
144.3194   -0.0049
144.3612   -0.0050
144.4030   -0.0050
144.4448   -0.0051
144.4866   -0.0051
144.5284   -0.0052
144.5702   -0.0052
144.6120   -0.0053
144.6538   -0.0054
144.6957   -0.0054
144.7375   -0.0054
144.7793   -0.0054
144.8211   -0.0053
144.8629   -0.0053
144.9047   -0.0052
144.9465   -0.0052
144.9883   -0.0052
145.0301   -0.0051
145.0719   -0.0051
145.1137   -0.0050
145.1555   -0.0050
145.1973   -0.0049
145.2392   -0.0049
145.2810   -0.0048
145.3228   -0.0048
145.3646   -0.0047
145.4064   -0.0047
145.4482   -0.0046
145.4900   -0.0046
145.5318   -0.0046
145.5736   -0.0045
145.6154   -0.0045
145.6572   -0.0044
145.6990   -0.0044
145.7409   -0.0043
145.7827   -0.0043
145.8245   -0.0042
145.8663   -0.0042
145.9081   -0.0042
145.9499   -0.0041
145.9917   -0.0041
146.0335   -0.0040
146.0753   -0.0040
146.1171   -0.0039
146.1589   -0.0039
146.2007   -0.0039
146.2426   -0.0038
146.2844   -0.0038
146.3262   -0.0037
146.3680   -0.0037
146.4098   -0.0036
146.4516   -0.0036
146.4934   -0.0036
146.5352   -0.0035
146.5770   -0.0035
146.6188   -0.0034
146.6606   -0.0034
146.7024   -0.0033
146.7443   -0.0033
146.7861   -0.0033
146.8279   -0.0032
146.8697   -0.0032
146.9115   -0.0031
146.9533   -0.0031
146.9951   -0.0031
147.0369   -0.0030
147.0787   -0.0030
147.1205   -0.0029
147.1623   -0.0029
147.2041   -0.0029
147.2459   -0.0028
147.2878   -0.0028
147.3296   -0.0027
147.3714   -0.0027
147.4132   -0.0027
147.4550   -0.0026
147.4968   -0.0026
147.5386   -0.0026
147.5804   -0.0025
147.6222   -0.0025
147.6640   -0.0024
147.7058   -0.0024
147.7476   -0.0024
147.7895   -0.0023
147.8313   -0.0023
147.8731   -0.0022
147.9149   -0.0022
147.9567   -0.0022
147.9985   -0.0021
148.0403   -0.0021
148.0821   -0.0021
148.1239   -0.0020
148.1657   -0.0020
148.2075   -0.0020
148.2493   -0.0019
148.2912   -0.0019
148.3330   -0.0018
148.3748   -0.0018
148.4166   -0.0018
148.4584   -0.0017
148.5002   -0.0017
148.5420   -0.0017
148.5838   -0.0016
148.6256   -0.0016
148.6674   -0.0016
148.7092   -0.0015
148.7510   -0.0015
148.7929   -0.0015
148.8347   -0.0014
148.8765   -0.0014
148.9183   -0.0014
148.9601   -0.0013
149.0019   -0.0013
149.0437   -0.0013
149.0855   -0.0012
149.1273   -0.0012
149.1691   -0.0012
149.2109   -0.0011
149.2527   -0.0011
149.2945   -0.0011
149.3364   -0.0010
149.3782   -0.0010
149.4200   -0.0010
149.4618   -0.0009
149.5036   -0.0009
149.5454   -0.0009
149.5872   -0.0008
149.6290   -0.0008
149.6708   -0.0008
149.7126   -0.0007
149.7544   -0.0007
149.7962   -0.0007
149.8381   -0.0006
149.8799   -0.0006
149.9217   -0.0006
149.9635   -0.0006
150.0053   -0.0005
150.0471   -0.0005
150.0889   -0.0005
150.1307   -0.0004
150.1725   -0.0004
150.2143   -0.0004
150.2561   -0.0003
150.2979   -0.0003
150.3398   -0.0003
150.3816   -0.0003
150.4234   -0.0002
150.4652   -0.0002
150.5070   -0.0002
150.5488   -0.0001
150.5906   -0.0001
150.6324   -0.0001
150.6742   -0.0001
150.7160   -0.0000
150.7578   -0.0000
150.7996    0.0000
150.8415    0.0001
150.8833    0.0001
150.9251    0.0001
150.9669    0.0001
151.0087    0.0002
151.0505    0.0002
151.0923    0.0002
151.1341    0.0002
151.1759    0.0003
151.2177    0.0003
151.2595    0.0003
151.3013    0.0003
151.3431    0.0004
151.3850    0.0004
151.4268    0.0004
151.4686    0.0004
151.5104    0.0005
151.5522    0.0005
151.5940    0.0005
151.6358    0.0006
151.6776    0.0006
151.7194    0.0006
151.7612    0.0006
151.8030    0.0006
151.8448    0.0007
151.8867    0.0007
151.9285    0.0007
151.9703    0.0007
152.0121    0.0008
152.0539    0.0008
152.0957    0.0008
152.1375    0.0008
152.1793    0.0009
152.2211    0.0009
152.2629    0.0009
152.3047    0.0009
152.3465    0.0010
152.3884    0.0010
152.4302    0.0010
152.4720    0.0010
152.5138    0.0010
152.5556    0.0011
152.5974    0.0011
152.6392    0.0011
152.6810    0.0011
152.7228    0.0012
152.7646    0.0012
152.8064    0.0012
152.8482    0.0012
152.8901    0.0012
152.9319    0.0013
152.9737    0.0013
153.0155    0.0013
153.0573    0.0013
153.0991    0.0013
153.1409    0.0014
153.1827    0.0014
153.2245    0.0014
153.2663    0.0014
153.3081    0.0014
153.3499    0.0015
153.3917    0.0015
153.4336    0.0015
153.4754    0.0015
153.5172    0.0015
153.5590    0.0015
153.6008    0.0016
153.6426    0.0016
153.6844    0.0016
153.7262    0.0016
153.7680    0.0016
153.8098    0.0017
153.8516    0.0017
153.8934    0.0017
153.9353    0.0017
153.9771    0.0017
154.0189    0.0017
154.0607    0.0018
154.1025    0.0018
154.1443    0.0018
154.1861    0.0018
154.2279    0.0018
154.2697    0.0018
154.3115    0.0019
154.3533    0.0019
154.3951    0.0019
154.4370    0.0019
154.4788    0.0019
154.5206    0.0019
154.5624    0.0020
154.6042    0.0020
154.6460    0.0020
154.6878    0.0020
154.7296    0.0020
154.7714    0.0020
154.8132    0.0020
154.8550    0.0021
154.8968    0.0021
154.9387    0.0021
154.9805    0.0021
155.0223    0.0021
155.0641    0.0021
155.1059    0.0021
155.1477    0.0022
155.1895    0.0022
155.2313    0.0022
155.2731    0.0022
155.3149    0.0022
155.3567    0.0022
155.3985    0.0022
155.4403    0.0022
155.4822    0.0023
155.5240    0.0023
155.5658    0.0023
155.6076    0.0023
155.6494    0.0023
155.6912    0.0023
155.7330    0.0023
155.7748    0.0023
155.8166    0.0023
155.8584    0.0024
155.9002    0.0024
155.9420    0.0024
155.9839    0.0024
156.0257    0.0024
156.0675    0.0024
156.1093    0.0024
156.1511    0.0024
156.1929    0.0024
156.2347    0.0024
156.2765    0.0025
156.3183    0.0025
156.3601    0.0025
156.4019    0.0025
156.4437    0.0025
156.4856    0.0025
156.5274    0.0025
156.5692    0.0025
156.6110    0.0025
156.6528    0.0025
156.6946    0.0025
156.7364    0.0026
156.7782    0.0026
156.8200    0.0026
156.8618    0.0026
156.9036    0.0026
156.9454    0.0026
156.9873    0.0026
157.0291    0.0026
157.0709    0.0026
157.1127    0.0026
157.1545    0.0026
157.1963    0.0026
157.2381    0.0026
157.2799    0.0026
157.3217    0.0027
157.3635    0.0027
157.4053    0.0027
157.4471    0.0027
157.4889    0.0027
157.5308    0.0027
157.5726    0.0027
157.6144    0.0027
157.6562    0.0027
157.6980    0.0027
157.7398    0.0027
157.7816    0.0027
157.8234    0.0027
157.8652    0.0027
157.9070    0.0027
157.9488    0.0027
157.9906    0.0027
158.0325    0.0027
158.0743    0.0027
158.1161    0.0027
158.1579    0.0027
158.1997    0.0028
158.2415    0.0028
158.2833    0.0028
158.3251    0.0028
158.3669    0.0028
158.4087    0.0028
158.4505    0.0028
158.4923    0.0028
158.5342    0.0028
158.5760    0.0028
158.6178    0.0028
158.6596    0.0028
158.7014    0.0028
158.7432    0.0028
158.7850    0.0028
158.8268    0.0028
158.8686    0.0028
158.9104    0.0028
158.9522    0.0028
158.9940    0.0028
159.0359    0.0028
159.0777    0.0028
159.1195    0.0028
159.1613    0.0028
159.2031    0.0028
159.2449    0.0028
159.2867    0.0028
159.3285    0.0028
159.3703    0.0028
159.4121    0.0028
159.4539    0.0028
159.4957    0.0028
159.5375    0.0028
159.5794    0.0028
159.6212    0.0028
159.6630    0.0028
159.7048    0.0028
159.7466    0.0028
159.7884    0.0028
159.8302    0.0028
159.8720    0.0028
159.9138    0.0028
159.9556    0.0028
159.9974    0.0028
160.0392    0.0028
160.0811    0.0028
160.1229    0.0027
160.1647    0.0027
160.2065    0.0027
160.2483    0.0027
160.2901    0.0027
160.3319    0.0027
160.3737    0.0027
160.4155    0.0027
160.4573    0.0027
160.4991    0.0027
160.5409    0.0027
160.5828    0.0027
160.6246    0.0027
160.6664    0.0027
160.7082    0.0027
160.7500    0.0027
160.7918    0.0027
160.8336    0.0027
160.8754    0.0027
160.9172    0.0027
160.9590    0.0027
161.0008    0.0027
161.0426    0.0026
161.0845    0.0026
161.1263    0.0026
161.1681    0.0026
161.2099    0.0026
161.2517    0.0026
161.2935    0.0026
161.3353    0.0026
161.3771    0.0026
161.4189    0.0026
161.4607    0.0026
161.5025    0.0026
161.5443    0.0026
161.5861    0.0026
161.6280    0.0025
161.6698    0.0025
161.7116    0.0025
161.7534    0.0025
161.7952    0.0025
161.8370    0.0025
161.8788    0.0025
161.9206    0.0025
161.9624    0.0025
162.0042    0.0025
162.0460    0.0025
162.0878    0.0024
162.1297    0.0024
162.1715    0.0024
162.2133    0.0024
162.2551    0.0024
162.2969    0.0024
162.3387    0.0024
162.3805    0.0024
162.4223    0.0024
162.4641    0.0024
162.5059    0.0023
162.5477    0.0023
162.5895    0.0023
162.6314    0.0023
162.6732    0.0023
162.7150    0.0023
162.7568    0.0023
162.7986    0.0023
162.8404    0.0022
162.8822    0.0022
162.9240    0.0022
162.9658    0.0022
163.0076    0.0022
163.0494    0.0022
163.0912    0.0022
163.1331    0.0022
163.1749    0.0021
163.2167    0.0021
163.2585    0.0021
163.3003    0.0021
163.3421    0.0021
163.3839    0.0021
163.4257    0.0021
163.4675    0.0020
163.5093    0.0020
163.5511    0.0020
163.5929    0.0020
163.6347    0.0020
163.6766    0.0020
163.7184    0.0020
163.7602    0.0019
163.8020    0.0019
163.8438    0.0019
163.8856    0.0019
163.9274    0.0019
163.9692    0.0019
164.0110    0.0019
164.0528    0.0018
164.0946    0.0018
164.1364    0.0018
164.1783    0.0018
164.2201    0.0018
164.2619    0.0018
164.3037    0.0017
164.3455    0.0017
164.3873    0.0017
164.4291    0.0017
164.4709    0.0017
164.5127    0.0016
164.5545    0.0016
164.5963    0.0016
164.6381    0.0016
164.6800    0.0016
164.7218    0.0016
164.7636    0.0015
164.8054    0.0015
164.8472    0.0015
164.8890    0.0015
164.9308    0.0015
164.9726    0.0014
165.0144    0.0014
165.0562    0.0014
165.0980    0.0014
165.1398    0.0014
165.1817    0.0013
165.2235    0.0013
165.2653    0.0013
165.3071    0.0013
165.3489    0.0013
165.3907    0.0012
165.4325    0.0012
165.4743    0.0012
165.5161    0.0012
165.5579    0.0012
165.5997    0.0011
165.6415    0.0011
165.6833    0.0011
165.7252    0.0011
165.7670    0.0011
165.8088    0.0010
165.8506    0.0010
165.8924    0.0010
165.9342    0.0010
165.9760    0.0009
166.0178    0.0009
166.0596    0.0009
166.1014    0.0009
166.1432    0.0009
166.1850    0.0008
166.2269    0.0008
166.2687    0.0008
166.3105    0.0008
166.3523    0.0007
166.3941    0.0007
166.4359    0.0007
166.4777    0.0007
166.5195    0.0006
166.5613    0.0006
166.6031    0.0006
166.6449    0.0006
166.6867    0.0005
166.7286    0.0005
166.7704    0.0005
166.8122    0.0005
166.8540    0.0004
166.8958    0.0004
166.9376    0.0004
166.9794    0.0004
167.0212    0.0003
167.0630    0.0003
167.1048    0.0003
167.1466    0.0003
167.1884    0.0002
167.2303    0.0002
167.2721    0.0002
167.3139    0.0001
167.3557    0.0001
167.3975    0.0001
167.4393    0.0001
167.4811    0.0000
167.5229    0.0000
167.5647   -0.0000
167.6065   -0.0000
167.6483   -0.0001
167.6901   -0.0001
167.7319   -0.0001
167.7738   -0.0002
167.8156   -0.0002
167.8574   -0.0002
167.8992   -0.0002
167.9410   -0.0003
167.9828   -0.0003
168.0246   -0.0003
168.0664   -0.0004
168.1082   -0.0004
168.1500   -0.0004
168.1918   -0.0004
168.2336   -0.0005
168.2755   -0.0005
168.3173   -0.0005
168.3591   -0.0006
168.4009   -0.0006
168.4427   -0.0006
168.4845   -0.0007
168.5263   -0.0007
168.5681   -0.0007
168.6099   -0.0008
168.6517   -0.0008
168.6935   -0.0008
168.7353   -0.0009
168.7772   -0.0009
168.8190   -0.0009
168.8608   -0.0009
168.9026   -0.0010
168.9444   -0.0010
168.9862   -0.0010
169.0280   -0.0011
169.0698   -0.0011
169.1116   -0.0011
169.1534   -0.0012
169.1952   -0.0012
169.2370   -0.0012
169.2789   -0.0013
169.3207   -0.0013
169.3625   -0.0013
169.4043   -0.0014
169.4461   -0.0014
169.4879   -0.0014
169.5297   -0.0015
169.5715   -0.0015
169.6133   -0.0015
169.6551   -0.0016
169.6969   -0.0016
169.7387   -0.0017
169.7805   -0.0017
169.8224   -0.0017
169.8642   -0.0018
169.9060   -0.0018
169.9478   -0.0018
169.9896   -0.0019
170.0314   -0.0019
170.0732   -0.0019
170.1150   -0.0020
170.1568   -0.0020
170.1986   -0.0020
170.2404   -0.0021
170.2822   -0.0021
170.3241   -0.0022
170.3659   -0.0022
170.4077   -0.0022
170.4495   -0.0023
170.4913   -0.0023
170.5331   -0.0023
170.5749   -0.0024
170.6167   -0.0024
170.6585   -0.0025
170.7003   -0.0025
170.7421   -0.0025
170.7839   -0.0026
170.8258   -0.0026
170.8676   -0.0026
170.9094   -0.0027
170.9512   -0.0027
170.9930   -0.0028
171.0348   -0.0028
171.0766   -0.0028
171.1184   -0.0029
171.1602   -0.0029
171.2020   -0.0030
171.2438   -0.0030
171.2856   -0.0030
171.3275   -0.0031
171.3693   -0.0031
171.4111   -0.0032
171.4529   -0.0032
171.4947   -0.0032
171.5365   -0.0033
171.5783   -0.0033
171.6201   -0.0034
171.6619   -0.0034
171.7037   -0.0035
171.7455   -0.0035
171.7873   -0.0035
171.8291   -0.0036
171.8710   -0.0036
171.9128   -0.0037
171.9546   -0.0037
171.9964   -0.0037
172.0382   -0.0038
172.0800   -0.0038
172.1218   -0.0039
172.1636   -0.0039
172.2054   -0.0040
172.2472   -0.0040
172.2890   -0.0040
172.3308   -0.0041
172.3727   -0.0041
172.4145   -0.0042
172.4563   -0.0042
172.4981   -0.0043
172.5399   -0.0043
172.5817   -0.0044
172.6235   -0.0044
172.6653   -0.0044
172.7071   -0.0045
172.7489   -0.0045
172.7907   -0.0046
172.8325   -0.0046
172.8744   -0.0047
172.9162   -0.0047
172.9580   -0.0048
172.9998   -0.0048
173.0416   -0.0049
173.0834   -0.0049
173.1252   -0.0049
173.1670   -0.0050
173.2088   -0.0050
173.2506   -0.0051
173.2924   -0.0051
173.3342   -0.0052
173.3761   -0.0052
173.4179   -0.0053
173.4597   -0.0053
173.5015   -0.0054
173.5433   -0.0054
173.5851   -0.0055
173.6269   -0.0055
173.6687   -0.0056
173.7105   -0.0056
173.7523   -0.0057
173.7941   -0.0057
173.8359   -0.0057
173.8777   -0.0057
173.9196   -0.0057
173.9614   -0.0056
174.0032   -0.0056
174.0450   -0.0055
174.0868   -0.0055
174.1286   -0.0055
174.1704   -0.0054
174.2122   -0.0054
174.2540   -0.0053
174.2958   -0.0053
174.3376   -0.0053
174.3794   -0.0052
174.4213   -0.0052
174.4631   -0.0051
174.5049   -0.0051
174.5467   -0.0051
174.5885   -0.0050
174.6303   -0.0050
174.6721   -0.0049
174.7139   -0.0049
174.7557   -0.0049
174.7975   -0.0048
174.8393   -0.0048
174.8811   -0.0048
174.9230   -0.0047
174.9648   -0.0047
175.0066   -0.0046
175.0484   -0.0046
175.0902   -0.0046
175.1320   -0.0045
175.1738   -0.0045
175.2156   -0.0044
175.2574   -0.0044
175.2992   -0.0044
175.3410   -0.0043
175.3828   -0.0043
175.4247   -0.0043
175.4665   -0.0042
175.5083   -0.0042
175.5501   -0.0042
175.5919   -0.0041
175.6337   -0.0041
175.6755   -0.0040
175.7173   -0.0040
175.7591   -0.0040
175.8009   -0.0039
175.8427   -0.0039
175.8845   -0.0039
175.9263   -0.0038
175.9682   -0.0038
176.0100   -0.0038
176.0518   -0.0037
176.0936   -0.0037
176.1354   -0.0036
176.1772   -0.0036
176.2190   -0.0036
176.2608   -0.0035
176.3026   -0.0035
176.3444   -0.0035
176.3862   -0.0034
176.4280   -0.0034
176.4699   -0.0034
176.5117   -0.0033
176.5535   -0.0033
176.5953   -0.0033
176.6371   -0.0032
176.6789   -0.0032
176.7207   -0.0032
176.7625   -0.0031
176.8043   -0.0031
176.8461   -0.0031
176.8879   -0.0030
176.9297   -0.0030
176.9716   -0.0030
177.0134   -0.0029
177.0552   -0.0029
177.0970   -0.0029
177.1388   -0.0028
177.1806   -0.0028
177.2224   -0.0028
177.2642   -0.0027
177.3060   -0.0027
177.3478   -0.0027
177.3896   -0.0026
177.4314   -0.0026
177.4733   -0.0026
177.5151   -0.0025
177.5569   -0.0025
177.5987   -0.0025
177.6405   -0.0024
177.6823   -0.0024
177.7241   -0.0024
177.7659   -0.0023
177.8077   -0.0023
177.8495   -0.0023
177.8913   -0.0022
177.9331   -0.0022
177.9749   -0.0022
178.0168   -0.0021
178.0586   -0.0021
178.1004   -0.0021
178.1422   -0.0020
178.1840   -0.0020
178.2258   -0.0020
178.2676   -0.0020
178.3094   -0.0019
178.3512   -0.0019
178.3930   -0.0019
178.4348   -0.0018
178.4766   -0.0018
178.5185   -0.0018
178.5603   -0.0017
178.6021   -0.0017
178.6439   -0.0017
178.6857   -0.0017
178.7275   -0.0016
178.7693   -0.0016
178.8111   -0.0016
178.8529   -0.0015
178.8947   -0.0015
178.9365   -0.0015
178.9783   -0.0014
179.0202   -0.0014
179.0620   -0.0014
179.1038   -0.0014
179.1456   -0.0013
179.1874   -0.0013
179.2292   -0.0013
179.2710   -0.0012
179.3128   -0.0012
179.3546   -0.0012
179.3964   -0.0012
179.4382   -0.0011
179.4800   -0.0011
179.5219   -0.0011
179.5637   -0.0011
179.6055   -0.0010
179.6473   -0.0010
179.6891   -0.0010
179.7309   -0.0009
179.7727   -0.0009
179.8145   -0.0009
179.8563   -0.0009
179.8981   -0.0008
179.9399   -0.0008
179.9817   -0.0008
180.0235   -0.0008
180.0654   -0.0007
180.1072   -0.0007
180.1490   -0.0007
180.1908   -0.0006
180.2326   -0.0006
180.2744   -0.0006
180.3162   -0.0006
180.3580   -0.0005
180.3998   -0.0005
180.4416   -0.0005
180.4834   -0.0005
180.5252   -0.0004
180.5671   -0.0004
180.6089   -0.0004
180.6507   -0.0004
180.6925   -0.0003
180.7343   -0.0003
180.7761   -0.0003
180.8179   -0.0003
180.8597   -0.0002
180.9015   -0.0002
180.9433   -0.0002
180.9851   -0.0002
181.0269   -0.0001
181.0688   -0.0001
181.1106   -0.0001
181.1524   -0.0001
181.1942   -0.0000
181.2360   -0.0000
181.2778    0.0000
181.3196    0.0000
181.3614    0.0001
181.4032    0.0001
181.4450    0.0001
181.4868    0.0001
181.5286    0.0001
181.5705    0.0002
181.6123    0.0002
181.6541    0.0002
181.6959    0.0002
181.7377    0.0003
181.7795    0.0003
181.8213    0.0003
181.8631    0.0003
181.9049    0.0004
181.9467    0.0004
181.9885    0.0004
182.0303    0.0004
182.0721    0.0004
182.1140    0.0005
182.1558    0.0005
182.1976    0.0005
182.2394    0.0005
182.2812    0.0005
182.3230    0.0006
182.3648    0.0006
182.4066    0.0006
182.4484    0.0006
182.4902    0.0007
182.5320    0.0007
182.5738    0.0007
182.6157    0.0007
182.6575    0.0007
182.6993    0.0008
182.7411    0.0008
182.7829    0.0008
182.8247    0.0008
182.8665    0.0008
182.9083    0.0009
182.9501    0.0009
182.9919    0.0009
183.0337    0.0009
183.0755    0.0009
183.1174    0.0010
183.1592    0.0010
183.2010    0.0010
183.2428    0.0010
183.2846    0.0010
183.3264    0.0011
183.3682    0.0011
183.4100    0.0011
183.4518    0.0011
183.4936    0.0011
183.5354    0.0012
183.5772    0.0012
183.6191    0.0012
183.6609    0.0012
183.7027    0.0012
183.7445    0.0012
183.7863    0.0013
183.8281    0.0013
183.8699    0.0013
183.9117    0.0013
183.9535    0.0013
183.9953    0.0014
184.0371    0.0014
184.0789    0.0014
184.1207    0.0014
184.1626    0.0014
184.2044    0.0014
184.2462    0.0015
184.2880    0.0015
184.3298    0.0015
184.3716    0.0015
184.4134    0.0015
184.4552    0.0015
184.4970    0.0016
184.5388    0.0016
184.5806    0.0016
184.6224    0.0016
184.6643    0.0016
184.7061    0.0016
184.7479    0.0017
184.7897    0.0017
184.8315    0.0017
184.8733    0.0017
184.9151    0.0017
184.9569    0.0017
184.9987    0.0017
185.0405    0.0018
185.0823    0.0018
185.1241    0.0018
185.1660    0.0018
185.2078    0.0018
185.2496    0.0018
185.2914    0.0019
185.3332    0.0019
185.3750    0.0019
185.4168    0.0019
185.4586    0.0019
185.5004    0.0019
185.5422    0.0019
185.5840    0.0020
185.6258    0.0020
185.6676    0.0020
185.7095    0.0020
185.7513    0.0020
185.7931    0.0020
185.8349    0.0020
185.8767    0.0020
185.9185    0.0021
185.9603    0.0021
186.0021    0.0021
186.0439    0.0021
186.0857    0.0021
186.1275    0.0021
186.1693    0.0021
186.2112    0.0022
186.2530    0.0022
186.2948    0.0022
186.3366    0.0022
186.3784    0.0022
186.4202    0.0022
186.4620    0.0022
186.5038    0.0022
186.5456    0.0022
186.5874    0.0023
186.6292    0.0023
186.6710    0.0023
186.7129    0.0023
186.7547    0.0023
186.7965    0.0023
186.8383    0.0023
186.8801    0.0023
186.9219    0.0024
186.9637    0.0024
187.0055    0.0024
187.0473    0.0024
187.0891    0.0024
187.1309    0.0024
187.1727    0.0024
187.2146    0.0024
187.2564    0.0024
187.2982    0.0024
187.3400    0.0025
187.3818    0.0025
187.4236    0.0025
187.4654    0.0025
187.5072    0.0025
187.5490    0.0025
187.5908    0.0025
187.6326    0.0025
187.6744    0.0025
187.7162    0.0025
187.7581    0.0026
187.7999    0.0026
187.8417    0.0026
187.8835    0.0026
187.9253    0.0026
187.9671    0.0026
188.0089    0.0026
188.0507    0.0026
188.0925    0.0026
188.1343    0.0026
188.1761    0.0026
188.2179    0.0026
188.2598    0.0027
188.3016    0.0027
188.3434    0.0027
188.3852    0.0027
188.4270    0.0027
188.4688    0.0027
188.5106    0.0027
188.5524    0.0027
188.5942    0.0027
188.6360    0.0027
188.6778    0.0027
188.7196    0.0027
188.7615    0.0027
188.8033    0.0027
188.8451    0.0028
188.8869    0.0028
188.9287    0.0028
188.9705    0.0028
189.0123    0.0028
189.0541    0.0028
189.0959    0.0028
189.1377    0.0028
189.1795    0.0028
189.2213    0.0028
189.2632    0.0028
189.3050    0.0028
189.3468    0.0028
189.3886    0.0028
189.4304    0.0028
189.4722    0.0028
189.5140    0.0028
189.5558    0.0028
189.5976    0.0029
189.6394    0.0029
189.6812    0.0029
189.7230    0.0029
189.7648    0.0029
189.8067    0.0029
189.8485    0.0029
189.8903    0.0029
189.9321    0.0029
189.9739    0.0029
190.0157    0.0029
190.0575    0.0029
190.0993    0.0029
190.1411    0.0029
190.1829    0.0029
190.2247    0.0029
190.2665    0.0029
190.3084    0.0029
190.3502    0.0029
190.3920    0.0029
190.4338    0.0029
190.4756    0.0029
190.5174    0.0029
190.5592    0.0029
190.6010    0.0029
190.6428    0.0029
190.6846    0.0029
190.7264    0.0030
190.7682    0.0030
190.8101    0.0030
190.8519    0.0030
190.8937    0.0030
190.9355    0.0030
190.9773    0.0030
191.0191    0.0030
191.0609    0.0030
191.1027    0.0030
191.1445    0.0030
191.1863    0.0030
191.2281    0.0030
191.2699    0.0030
191.3118    0.0030
191.3536    0.0030
191.3954    0.0030
191.4372    0.0030
191.4790    0.0030
191.5208    0.0030
191.5626    0.0030
191.6044    0.0030
191.6462    0.0030
191.6880    0.0030
191.7298    0.0030
191.7716    0.0030
191.8134    0.0030
191.8553    0.0030
191.8971    0.0030
191.9389    0.0030
191.9807    0.0030
192.0225    0.0030
192.0643    0.0030
192.1061    0.0030
192.1479    0.0030
192.1897    0.0030
192.2315    0.0030
192.2733    0.0030
192.3151    0.0030
192.3570    0.0030
192.3988    0.0030
192.4406    0.0030
192.4824    0.0030
192.5242    0.0030
192.5660    0.0030
192.6078    0.0030
192.6496    0.0030
192.6914    0.0030
192.7332    0.0029
192.7750    0.0029
192.8168    0.0029
192.8587    0.0029
192.9005    0.0029
192.9423    0.0029
192.9841    0.0029
193.0259    0.0029
193.0677    0.0029
193.1095    0.0029
193.1513    0.0029
193.1931    0.0029
193.2349    0.0029
193.2767    0.0029
193.3185    0.0029
193.3604    0.0029
193.4022    0.0029
193.4440    0.0029
193.4858    0.0029
193.5276    0.0029
193.5694    0.0029
193.6112    0.0029
193.6530    0.0029
193.6948    0.0029
193.7366    0.0029
193.7784    0.0029
193.8202    0.0029
193.8620    0.0029
193.9039    0.0028
193.9457    0.0028
193.9875    0.0028
194.0293    0.0028
194.0711    0.0028
194.1129    0.0028
194.1547    0.0028
194.1965    0.0028
194.2383    0.0028
194.2801    0.0028
194.3219    0.0028
194.3637    0.0028
194.4056    0.0028
194.4474    0.0028
194.4892    0.0028
194.5310    0.0028
194.5728    0.0028
194.6146    0.0027
194.6564    0.0027
194.6982    0.0027
194.7400    0.0027
194.7818    0.0027
194.8236    0.0027
194.8654    0.0027
194.9073    0.0027
194.9491    0.0027
194.9909    0.0027
195.0327    0.0027
195.0745    0.0027
195.1163    0.0027
195.1581    0.0027
195.1999    0.0026
195.2417    0.0026
195.2835    0.0026
195.3253    0.0026
195.3671    0.0026
195.4090    0.0026
195.4508    0.0026
195.4926    0.0026
195.5344    0.0026
195.5762    0.0026
195.6180    0.0026
195.6598    0.0026
195.7016    0.0025
195.7434    0.0025
195.7852    0.0025
195.8270    0.0025
195.8688    0.0025
195.9106    0.0025
195.9525    0.0025
195.9943    0.0025
196.0361    0.0025
196.0779    0.0025
196.1197    0.0024
196.1615    0.0024
196.2033    0.0024
196.2451    0.0024
196.2869    0.0024
196.3287    0.0024
196.3705    0.0024
196.4123    0.0024
196.4542    0.0024
196.4960    0.0024
196.5378    0.0023
196.5796    0.0023
196.6214    0.0023
196.6632    0.0023
196.7050    0.0023
196.7468    0.0023
196.7886    0.0023
196.8304    0.0023
196.8722    0.0022
196.9140    0.0022
196.9559    0.0022
196.9977    0.0022
197.0395    0.0022
197.0813    0.0022
197.1231    0.0022
197.1649    0.0022
197.2067    0.0022
197.2485    0.0021
197.2903    0.0021
197.3321    0.0021
197.3739    0.0021
197.4157    0.0021
197.4576    0.0021
197.4994    0.0021
197.5412    0.0020
197.5830    0.0020
197.6248    0.0020
197.6666    0.0020
197.7084    0.0020
197.7502    0.0020
197.7920    0.0020
197.8338    0.0020
197.8756    0.0019
197.9174    0.0019
197.9592    0.0019
198.0011    0.0019
198.0429    0.0019
198.0847    0.0019
198.1265    0.0019
198.1683    0.0018
198.2101    0.0018
198.2519    0.0018
198.2937    0.0018
198.3355    0.0018
198.3773    0.0018
198.4191    0.0017
198.4609    0.0017
198.5028    0.0017
198.5446    0.0017
198.5864    0.0017
198.6282    0.0017
198.6700    0.0017
198.7118    0.0016
198.7536    0.0016
198.7954    0.0016
198.8372    0.0016
198.8790    0.0016
198.9208    0.0016
198.9626    0.0015
199.0045    0.0015
199.0463    0.0015
199.0881    0.0015
199.1299    0.0015
199.1717    0.0015
199.2135    0.0014
199.2553    0.0014
199.2971    0.0014
199.3389    0.0014
199.3807    0.0014
199.4225    0.0014
199.4643    0.0013
199.5062    0.0013
199.5480    0.0013
199.5898    0.0013
199.6316    0.0013
199.6734    0.0012
199.7152    0.0012
199.7570    0.0012
199.7988    0.0012
199.8406    0.0012
199.8824    0.0012
199.9242    0.0011
199.9660    0.0011
200.0078    0.0011
200.0497    0.0011
200.0915    0.0011
200.1333    0.0010
200.1751    0.0010
200.2169    0.0010
200.2587    0.0010
200.3005    0.0010
200.3423    0.0009
200.3841    0.0009
200.4259    0.0009
200.4677    0.0009
200.5095    0.0009
200.5514    0.0008
200.5932    0.0008
200.6350    0.0008
200.6768    0.0008
200.7186    0.0008
200.7604    0.0007
200.8022    0.0007
200.8440    0.0007
200.8858    0.0007
200.9276    0.0007
200.9694    0.0006
201.0112    0.0006
201.0531    0.0006
201.0949    0.0006
201.1367    0.0006
201.1785    0.0005
201.2203    0.0005
201.2621    0.0005
201.3039    0.0005
201.3457    0.0004
201.3875    0.0004
201.4293    0.0004
201.4711    0.0004
201.5129    0.0004
201.5548    0.0003
201.5966    0.0003
201.6384    0.0003
201.6802    0.0003
201.7220    0.0002
201.7638    0.0002
201.8056    0.0002
201.8474    0.0002
201.8892    0.0001
201.9310    0.0001
201.9728    0.0001
202.0146    0.0001
202.0564    0.0001
202.0983    0.0000
202.1401    0.0000
202.1819   -0.0000
202.2237   -0.0000
202.2655   -0.0001
202.3073   -0.0001
202.3491   -0.0001
202.3909   -0.0001
202.4327   -0.0002
202.4745   -0.0002
202.5163   -0.0002
202.5581   -0.0002
202.6000   -0.0003
202.6418   -0.0003
202.6836   -0.0003
202.7254   -0.0003
202.7672   -0.0004
202.8090   -0.0004
202.8508   -0.0004
202.8926   -0.0004
202.9344   -0.0005
202.9762   -0.0005
203.0180   -0.0005
203.0598   -0.0005
203.1017   -0.0006
203.1435   -0.0006
203.1853   -0.0006
203.2271   -0.0006
203.2689   -0.0007
203.3107   -0.0007
203.3525   -0.0007
203.3943   -0.0007
203.4361   -0.0008
203.4779   -0.0008
203.5197   -0.0008
203.5615   -0.0009
203.6034   -0.0009
203.6452   -0.0009
203.6870   -0.0009
203.7288   -0.0010
203.7706   -0.0010
203.8124   -0.0010
203.8542   -0.0010
203.8960   -0.0011
203.9378   -0.0011
203.9796   -0.0011
204.0214   -0.0012
204.0632   -0.0012
204.1050   -0.0012
204.1469   -0.0012
204.1887   -0.0013
204.2305   -0.0013
204.2723   -0.0013
204.3141   -0.0014
204.3559   -0.0014
204.3977   -0.0014
204.4395   -0.0014
204.4813   -0.0015
204.5231   -0.0015
204.5649   -0.0015
204.6067   -0.0016
204.6486   -0.0016
204.6904   -0.0016
204.7322   -0.0017
204.7740   -0.0017
204.8158   -0.0017
204.8576   -0.0017
204.8994   -0.0018
204.9412   -0.0018
204.9830   -0.0018
205.0248   -0.0019
205.0666   -0.0019
205.1084   -0.0019
205.1503   -0.0020
205.1921   -0.0020
205.2339   -0.0020
205.2757   -0.0020
205.3175   -0.0021
205.3593   -0.0021
205.4011   -0.0021
205.4429   -0.0022
205.4847   -0.0022
205.5265   -0.0022
205.5683   -0.0023
205.6101   -0.0023
205.6520   -0.0023
205.6938   -0.0024
205.7356   -0.0024
205.7774   -0.0024
205.8192   -0.0025
205.8610   -0.0025
205.9028   -0.0025
205.9446   -0.0026
205.9864   -0.0026
206.0282   -0.0026
206.0700   -0.0027
206.1118   -0.0027
206.1536   -0.0027
206.1955   -0.0027
206.2373   -0.0028
206.2791   -0.0028
206.3209   -0.0028
206.3627   -0.0029
206.4045   -0.0029
206.4463   -0.0029
206.4881   -0.0030
206.5299   -0.0030
206.5717   -0.0031
206.6135   -0.0031
206.6553   -0.0031
206.6972   -0.0032
206.7390   -0.0032
206.7808   -0.0032
206.8226   -0.0033
206.8644   -0.0033
206.9062   -0.0033
206.9480   -0.0034
206.9898   -0.0034
207.0316   -0.0034
207.0734   -0.0035
207.1152   -0.0035
207.1570   -0.0035
207.1989   -0.0036
207.2407   -0.0036
207.2825   -0.0036
207.3243   -0.0037
207.3661   -0.0037
207.4079   -0.0037
207.4497   -0.0038
207.4915   -0.0038
207.5333   -0.0039
207.5751   -0.0039
207.6169   -0.0039
207.6587   -0.0040
207.7006   -0.0040
207.7424   -0.0040
207.7842   -0.0041
207.8260   -0.0041
207.8678   -0.0041
207.9096   -0.0042
207.9514   -0.0042
207.9932   -0.0043
208.0350   -0.0043
208.0768   -0.0043
208.1186   -0.0044
208.1604   -0.0044
208.2022   -0.0044
208.2441   -0.0045
208.2859   -0.0045
208.3277   -0.0046
208.3695   -0.0046
208.4113   -0.0046
208.4531   -0.0047
208.4949   -0.0047
208.5367   -0.0047
208.5785   -0.0048
208.6203   -0.0048
208.6621   -0.0049
208.7039   -0.0049
208.7458   -0.0049
208.7876   -0.0050
208.8294   -0.0050
208.8712   -0.0051
208.9130   -0.0051
208.9548   -0.0051
208.9966   -0.0052
209.0384   -0.0052
209.0802   -0.0053
209.1220   -0.0053
209.1638   -0.0053
209.2056   -0.0054
209.2475   -0.0054
209.2893   -0.0055
209.3311   -0.0055
209.3729   -0.0055
209.4147   -0.0056
209.4565   -0.0056
209.4983   -0.0057
209.5401   -0.0057
209.5819   -0.0057
209.6237   -0.0058
209.6655   -0.0058
209.7073   -0.0059
209.7492   -0.0059
209.7910   -0.0059
209.8328   -0.0060
209.8746   -0.0060
209.9164   -0.0061
209.9582   -0.0061
210.0000   -0.0062

==> data/prepareTON/stas_nsf_cumulative.txt <==
distance path_stastics_1 path_stastics_4 path_stastics_40 

1.0000    0.0110    0.0027    0.0003
2.0000    0.0110    0.0027    0.0003
3.0000    0.0440    0.0110    0.0011
4.0000    0.0659    0.0165    0.0016
5.0000    0.0659    0.0165    0.0016
6.0000    0.1099    0.0330    0.0033
7.0000    0.1648    0.0549    0.0055
8.0000    0.1648    0.0549    0.0055
9.0000    0.1868    0.0659    0.0066
10.0000    0.2527    0.0879    0.0088
11.0000    0.2527    0.0879    0.0088
12.0000    0.2967    0.1044    0.0104
13.0000    0.3407    0.1319    0.0132
14.0000    0.3407    0.1319    0.0132
15.0000    0.3736    0.1566    0.0157
16.0000    0.3956    0.1758    0.0176
17.0000    0.3956    0.1758    0.0176
18.0000    0.4835    0.2060    0.0206
19.0000    0.5604    0.2280    0.0228
20.0000    0.5604    0.2280    0.0228
21.0000    0.5824    0.2555    0.0255
22.0000    0.5824    0.2775    0.0277
23.0000    0.5824    0.2775    0.0277
24.0000    0.6484    0.3187    0.0319
25.0000    0.7143    0.3626    0.0363
26.0000    0.7143    0.3626    0.0363
27.0000    0.7692    0.3984    0.0398
28.0000    0.7912    0.4451    0.0448
29.0000    0.7912    0.4451    0.0448
30.0000    0.8022    0.4890    0.0495
31.0000    0.8132    0.5357    0.0566
32.0000    0.8132    0.5357    0.0566
33.0000    0.8681    0.5687    0.0632
34.0000    0.9121    0.6044    0.0714
35.0000    0.9121    0.6044    0.0714
36.0000    0.9560    0.6566    0.0827
37.0000    0.9780    0.6978    0.0934
38.0000    0.9780    0.6978    0.0934
39.0000    1.0000    0.7445    0.1047
40.0000    1.0000    0.7857    0.1143
41.0000    1.0000    0.7857    0.1143
42.0000    1.0000    0.8214    0.1275
43.0000    1.0000    0.8654    0.1456
44.0000    1.0000    0.8654    0.1456
45.0000    1.0000    0.9038    0.1632
46.0000    1.0000    0.9176    0.1797
47.0000    1.0000    0.9176    0.1797
48.0000    1.0000    0.9533    0.1978
49.0000    1.0000    0.9615    0.2209
50.0000    1.0000    0.9615    0.2209
51.0000    1.0000    0.9753    0.2431
52.0000    1.0000    0.9753    0.2665
53.0000    1.0000    0.9753    0.2665
54.0000    1.0000    0.9890    0.2915
55.0000    1.0000    0.9890    0.3192
56.0000    1.0000    0.9890    0.3192
57.0000    1.0000    0.9918    0.3481
58.0000    1.0000    0.9945    0.3797
59.0000    1.0000    0.9945    0.3797
60.0000    1.0000    0.9973    0.4107
61.0000    1.0000    1.0000    0.4442
62.0000    1.0000    1.0000    0.4442
63.0000    1.0000    1.0000    0.4821
64.0000    1.0000    1.0000    0.5206
65.0000    1.0000    1.0000    0.5206
66.0000    1.0000    1.0000    0.5569
67.0000    1.0000    1.0000    0.5951
68.0000    1.0000    1.0000    0.5951
69.0000    1.0000    1.0000    0.6387
70.0000    1.0000    1.0000    0.6739
71.0000    1.0000    1.0000    0.6739
72.0000    1.0000    1.0000    0.7091
73.0000    1.0000    1.0000    0.7431
74.0000    1.0000    1.0000    0.7431
75.0000    1.0000    1.0000    0.7802
76.0000    1.0000    1.0000    0.8212
77.0000    1.0000    1.0000    0.8212
78.0000    1.0000    1.0000    0.8552
79.0000    1.0000    1.0000    0.8830
80.0000    1.0000    1.0000    0.8830
81.0000    1.0000    1.0000    0.9047
82.0000    1.0000    1.0000    0.9206
83.0000    1.0000    1.0000    0.9206
84.0000    1.0000    1.0000    0.9346
85.0000    1.0000    1.0000    0.9489
86.0000    1.0000    1.0000    0.9489
87.0000    1.0000    1.0000    0.9615
88.0000    1.0000    1.0000    0.9720
89.0000    1.0000    1.0000    0.9720
90.0000    1.0000    1.0000    0.9780
91.0000    1.0000    1.0000    0.9857
92.0000    1.0000    1.0000    0.9857
93.0000    1.0000    1.0000    0.9929
94.0000    1.0000    1.0000    0.9967
95.0000    1.0000    1.0000    0.9967
96.0000    1.0000    1.0000    0.9992
97.0000    1.0000    1.0000    1.0000
98.0000    1.0000    1.0000    1.0000
99.0000    1.0000    1.0000    1.0000
100.0000    1.0000    1.0000    1.0000

==> data/prepareTON/stas_us_cumulative.txt <==
distance path_stastics_1 path_stastics_4 path_stastics_40 
    1.0000    0.0026    0.0007    0.0001
    2.0000    0.0291    0.0073    0.0007
    3.0000    0.0556    0.0139    0.0014
    4.0000    0.0794    0.0225    0.0022
    5.0000    0.1296    0.0390    0.0039
    6.0000    0.1667    0.0516    0.0052
    7.0000    0.1958    0.0701    0.0070
    8.0000    0.2593    0.1045    0.0105
    9.0000    0.3016    0.1296    0.0130
   10.0000    0.3439    0.1726    0.0175
   11.0000    0.3704    0.2063    0.0219
   12.0000    0.4444    0.2540    0.0288
   13.0000    0.4788    0.2923    0.0358
   14.0000    0.5265    0.3399    0.0445
   15.0000    0.5582    0.3803    0.0537
   16.0000    0.5873    0.4292    0.0677
   17.0000    0.6349    0.4735    0.0812
   18.0000    0.6640    0.5060    0.0973
   19.0000    0.6852    0.5456    0.1167
   20.0000    0.7328    0.5886    0.1402
   21.0000    0.7513    0.6190    0.1683
   22.0000    0.7751    0.6587    0.1966
   23.0000    0.8016    0.6839    0.2304
   24.0000    0.8360    0.7110    0.2702
   25.0000    0.8598    0.7507    0.3085
   26.0000    0.8836    0.7784    0.3474
   27.0000    0.9021    0.8062    0.3854
   28.0000    0.9180    0.8525    0.4269
   29.0000    0.9444    0.8843    0.4621
   30.0000    0.9497    0.9041    0.4949
   31.0000    0.9683    0.9246    0.5303
   32.0000    0.9788    0.9478    0.5668
   33.0000    0.9894    0.9623    0.5999
   34.0000    0.9947    0.9775    0.6355
   35.0000    0.9974    0.9888    0.6727
   36.0000    0.9974    0.9921    0.7112
   37.0000    0.9974    0.9960    0.7489
   38.0000    1.0000    0.9987    0.7827
   39.0000    1.0000    0.9987    0.8157
   40.0000    1.0000    1.0000    0.8452
   41.0000    1.0000    1.0000    0.8669
   42.0000    1.0000    1.0000    0.8866
   43.0000    1.0000    1.0000    0.9050
   44.0000    1.0000    1.0000    0.9183
   45.0000    1.0000    1.0000    0.9303
   46.0000    1.0000    1.0000    0.9393
   47.0000    1.0000    1.0000    0.9459
   48.0000    1.0000    1.0000    0.9518
   49.0000    1.0000    1.0000    0.9560
   50.0000    1.0000    1.0000    0.9609
   51.0000    1.0000    1.0000    0.9659
   52.0000    1.0000    1.0000    0.9704
   53.0000    1.0000    1.0000    0.9747
   54.0000    1.0000    1.0000    0.9789
   55.0000    1.0000    1.0000    0.9825
   56.0000    1.0000    1.0000    0.9864
   57.0000    1.0000    1.0000    0.9901
   58.0000    1.0000    1.0000    0.9923
   59.0000    1.0000    1.0000    0.9940
   60.0000    1.0000    1.0000    0.9959
   61.0000    1.0000    1.0000    0.9972
   62.0000    1.0000    1.0000    0.9985
   63.0000    1.0000    1.0000    0.9995
   64.0000    1.0000    1.0000    0.9997
   65.0000    1.0000    1.0000    1.0000
   66.0000    1.0000    1.0000    1.0000
   67.0000    1.0000    1.0000    1.0000
   68.0000    1.0000    1.0000    1.0000
   69.0000    1.0000    1.0000    1.0000
   70.0000    1.0000    1.0000    1.0000
   71.0000    1.0000    1.0000    1.0000
   72.0000    1.0000    1.0000    1.0000
   73.0000    1.0000    1.0000    1.0000
   74.0000    1.0000    1.0000    1.0000
   75.0000    1.0000    1.0000    1.0000
   76.0000    1.0000    1.0000    1.0000
   77.0000    1.0000    1.0000    1.0000
   78.0000    1.0000    1.0000    1.0000
   79.0000    1.0000    1.0000    1.0000
   80.0000    1.0000    1.0000    1.0000
   81.0000    1.0000    1.0000    1.0000
   82.0000    1.0000    1.0000    1.0000
   83.0000    1.0000    1.0000    1.0000
   84.0000    1.0000    1.0000    1.0000
   85.0000    1.0000    1.0000    1.0000
   86.0000    1.0000    1.0000    1.0000
   87.0000    1.0000    1.0000    1.0000
   88.0000    1.0000    1.0000    1.0000
   89.0000    1.0000    1.0000    1.0000
   90.0000    1.0000    1.0000    1.0000
   91.0000    1.0000    1.0000    1.0000
   92.0000    1.0000    1.0000    1.0000
   93.0000    1.0000    1.0000    1.0000
   94.0000    1.0000    1.0000    1.0000
   95.0000    1.0000    1.0000    1.0000
   96.0000    1.0000    1.0000    1.0000
   97.0000    1.0000    1.0000    1.0000
   98.0000    1.0000    1.0000    1.0000
   99.0000    1.0000    1.0000    1.0000
  100.0000    1.0000    1.0000    1.0000

==> data/prepareTON/traffic_fluctuation_data.txt <==
no,date,value
1,2020-01-31 23:00:00,318.161178140079
2,2020-02-01 00:00:00,261.399870352054
3,2020-02-01 01:00:00,240.600050602868
4,2020-02-01 02:00:00,230.553932967037
5,2020-02-01 03:00:00,226.269387543095
6,2020-02-01 04:00:00,224.972562258367
7,2020-02-01 05:00:00,224.071806020861
8,2020-02-01 06:00:00,209.317452828548
9,2020-02-01 07:00:00,185.348603545274
10,2020-02-01 08:00:00,162.879473637445
11,2020-02-01 09:00:00,137.307140115491
12,2020-02-01 10:00:00,107.972062975298
13,2020-02-01 11:00:00,84.4780987040035
14,2020-02-01 12:00:00,68.63630880858
15,2020-02-01 13:00:00,64.313643862398
16,2020-02-01 14:00:00,72.5558979577466
17,2020-02-01 15:00:00,95.9790741659044
18,2020-02-01 16:00:00,127.413043706815
19,2020-02-01 17:00:00,159.206719483352
20,2020-02-01 18:00:00,183.784132955823
21,2020-02-01 19:00:00,203.739784963571
22,2020-02-01 20:00:00,216.268005274874
23,2020-02-01 21:00:00,220.315662386807
24,2020-02-01 22:00:00,224.110448889353
25,2020-02-01 23:00:00,221.618769695774
26,2020-02-02 00:00:00,213.872227966334
27,2020-02-02 01:00:00,210.55947474699
28,2020-02-02 02:00:00,214.866448033628
29,2020-02-02 03:00:00,214.420028366545
30,2020-02-02 04:00:00,214.223285658315
31,2020-02-02 05:00:00,206.147440184835
32,2020-02-02 06:00:00,197.51810524485
33,2020-02-02 07:00:00,175.633457887733
34,2020-02-02 08:00:00,152.108583621544
35,2020-02-02 09:00:00,128.62655774129
36,2020-02-02 10:00:00,108.653144420279
37,2020-02-02 11:00:00,83.861567340167
38,2020-02-02 12:00:00,67.6160066074454
39,2020-02-02 13:00:00,60.3804218185955
40,2020-02-02 14:00:00,64.8627004841845
41,2020-02-02 15:00:00,83.2458811630997
42,2020-02-02 16:00:00,112.942687373177
43,2020-02-02 17:00:00,142.91389562484
44,2020-02-02 18:00:00,171.371116852612
45,2020-02-02 19:00:00,198.201289312461
46,2020-02-02 20:00:00,218.533321066108
47,2020-02-02 21:00:00,229.040608134547
48,2020-02-02 22:00:00,231.2526194072
49,2020-02-02 23:00:00,221.252948322751
50,2020-02-03 00:00:00,240.854604886862
51,2020-02-03 01:00:00,271.586418903554
52,2020-02-03 02:00:00,289.039128020249
53,2020-02-03 03:00:00,304.964534111903
54,2020-02-03 04:00:00,278.769213699677
55,2020-02-03 05:00:00,257.31577944894
56,2020-02-03 06:00:00,237.740672640268
57,2020-02-03 07:00:00,193.244411523413
58,2020-02-03 08:00:00,148.44837539829
59,2020-02-03 09:00:00,113.198272777282
60,2020-02-03 10:00:00,88.4360696905178
61,2020-02-03 11:00:00,81.3433943655383
62,2020-02-03 12:00:00,84.6603374006622
63,2020-02-03 13:00:00,151.417987470796
64,2020-02-03 14:00:00,277.09658129521
65,2020-02-03 15:00:00,386.53686645025
66,2020-02-03 16:00:00,466.386034872187
67,2020-02-03 17:00:00,514.382184841547
68,2020-02-03 18:00:00,538.836821836736
69,2020-02-03 19:00:00,554.504719725308
70,2020-02-03 20:00:00,533.114245183369
71,2020-02-03 21:00:00,483.379227261412
72,2020-02-03 22:00:00,431.634253853914
73,2020-02-03 23:00:00,368.336826646495
74,2020-02-04 00:00:00,316.678328925358
75,2020-02-04 01:00:00,295.906339787071
76,2020-02-04 02:00:00,297.06526294075
77,2020-02-04 03:00:00,294.560435020594
78,2020-02-04 04:00:00,294.122301594094
79,2020-02-04 05:00:00,287.3686442381
80,2020-02-04 06:00:00,264.740823892487
81,2020-02-04 07:00:00,211.896084836988
82,2020-02-04 08:00:00,164.91008369645
83,2020-02-04 09:00:00,127.126916805577
84,2020-02-04 10:00:00,97.5285012568592
85,2020-02-04 11:00:00,83.5340626862712
86,2020-02-04 12:00:00,88.7513445201432
87,2020-02-04 13:00:00,158.34047083266
88,2020-02-04 14:00:00,280.580716310271
89,2020-02-04 15:00:00,411.226543207909
90,2020-02-04 16:00:00,506.026864790609
91,2020-02-04 17:00:00,559.085673207711
92,2020-02-04 18:00:00,590.527506141455
93,2020-02-04 19:00:00,676.602406721144
94,2020-02-04 20:00:00,685.952503966947
95,2020-02-04 21:00:00,633.599790594422
96,2020-02-04 22:00:00,558.044266579425
97,2020-02-04 23:00:00,482.637244557271
98,2020-02-05 00:00:00,401.779940852045
99,2020-02-05 01:00:00,365.49927167745
100,2020-02-05 02:00:00,345.337854972622
101,2020-02-05 03:00:00,345.836370133208
102,2020-02-05 04:00:00,336.87267693141
103,2020-02-05 05:00:00,328.162858466507
104,2020-02-05 06:00:00,302.319137544875
105,2020-02-05 07:00:00,242.887269899792
106,2020-02-05 08:00:00,186.04781767759
107,2020-02-05 09:00:00,149.040992490215
108,2020-02-05 10:00:00,133.210855161449
109,2020-02-05 11:00:00,128.419078814532
110,2020-02-05 12:00:00,126.082983116716
111,2020-02-05 13:00:00,206.994048633605
112,2020-02-05 14:00:00,339.559932935366
113,2020-02-05 15:00:00,457.519669233418
114,2020-02-05 16:00:00,555.376369729315
115,2020-02-05 17:00:00,616.835852228416
116,2020-02-05 18:00:00,636.154180849058
117,2020-02-05 19:00:00,646.815057511399
118,2020-02-05 20:00:00,621.994927189983
119,2020-02-05 21:00:00,572.636959073972
120,2020-02-05 22:00:00,515.181652601842
121,2020-02-05 23:00:00,430.421738924846
122,2020-02-06 00:00:00,364.512408409535
123,2020-02-06 01:00:00,334.656371907588
124,2020-02-06 02:00:00,321.77735598204
125,2020-02-06 03:00:00,316.30095363185
126,2020-02-06 04:00:00,318.91561711861
127,2020-02-06 05:00:00,317.671227533287
128,2020-02-06 06:00:00,292.142956108397
129,2020-02-06 07:00:00,238.272045982918
130,2020-02-06 08:00:00,188.727668844349
131,2020-02-06 09:00:00,150.845424423935
132,2020-02-06 10:00:00,119.563889647883
133,2020-02-06 11:00:00,101.537130650563
134,2020-02-06 12:00:00,96.6252297315322
135,2020-02-06 13:00:00,169.400379577138
136,2020-02-06 14:00:00,289.829605290344
137,2020-02-06 15:00:00,406.187746540222
138,2020-02-06 16:00:00,500.424816326694
139,2020-02-06 17:00:00,556.045419560551
140,2020-02-06 18:00:00,588.973151298371
141,2020-02-06 19:00:00,598.770954800131
142,2020-02-06 20:00:00,572.762691896542
143,2020-02-06 21:00:00,535.048856537715
144,2020-02-06 22:00:00,463.126118793351
145,2020-02-06 23:00:00,390.244132767707
146,2020-02-07 00:00:00,333.244819247704
147,2020-02-07 01:00:00,305.06475327282
148,2020-02-07 02:00:00,297.687824881931
149,2020-02-07 03:00:00,288.472512890542
150,2020-02-07 04:00:00,288.719367943123
151,2020-02-07 05:00:00,283.240910142421
152,2020-02-07 06:00:00,266.516419597425
153,2020-02-07 07:00:00,222.474550862602
154,2020-02-07 08:00:00,182.1011252623
155,2020-02-07 09:00:00,151.712274359371
156,2020-02-07 10:00:00,124.121329253623
157,2020-02-07 11:00:00,101.379781248288
158,2020-02-07 12:00:00,96.0327565974308
159,2020-02-07 13:00:00,139.104198270354
160,2020-02-07 14:00:00,243.082838286152
161,2020-02-07 15:00:00,356.634787134157
162,2020-02-07 16:00:00,451.690244752797
163,2020-02-07 17:00:00,506.547507668697
164,2020-02-07 18:00:00,522.886784032988
165,2020-02-07 19:00:00,536.667583563508
166,2020-02-07 20:00:00,514.686547666381
167,2020-02-07 21:00:00,463.734403823686
168,2020-02-07 22:00:00,404.518999498867
169,2020-02-07 23:00:00,329.096063948462
170,2020-02-08 00:00:00,270.310184046708
171,2020-02-08 01:00:00,247.514062239135
172,2020-02-08 02:00:00,238.097322452357
173,2020-02-08 03:00:00,233.130239069314
174,2020-02-08 04:00:00,230.095533204651
175,2020-02-08 05:00:00,229.387183032744
176,2020-02-08 06:00:00,219.914192594708
177,2020-02-08 07:00:00,195.113117759885
178,2020-02-08 08:00:00,169.186615978369
179,2020-02-08 09:00:00,145.430668584941
180,2020-02-08 10:00:00,118.676953224814
181,2020-02-08 11:00:00,88.8395357020189
182,2020-02-08 12:00:00,73.1472058199988
183,2020-02-08 13:00:00,68.4963978725217
184,2020-02-08 14:00:00,79.391818857887
185,2020-02-08 15:00:00,102.473621442022
186,2020-02-08 16:00:00,136.313740816365
187,2020-02-08 17:00:00,168.244772182053
188,2020-02-08 18:00:00,197.713532327698
189,2020-02-08 19:00:00,219.721317682879
190,2020-02-08 20:00:00,235.940312924654
191,2020-02-08 21:00:00,241.124329129915
192,2020-02-08 22:00:00,243.86193830659
193,2020-02-08 23:00:00,237.20202331067
194,2020-02-09 00:00:00,229.521717435352
195,2020-02-09 01:00:00,223.760886047359
196,2020-02-09 02:00:00,226.3800159132
197,2020-02-09 03:00:00,222.058083403204
198,2020-02-09 04:00:00,221.192715335131
199,2020-02-09 05:00:00,215.141714676406
200,2020-02-09 06:00:00,207.025067555184
201,2020-02-09 07:00:00,184.398477242112
202,2020-02-09 08:00:00,158.646783469445
203,2020-02-09 09:00:00,138.117875586961
204,2020-02-09 10:00:00,115.617110772239
205,2020-02-09 11:00:00,87.854406281419
206,2020-02-09 12:00:00,72.3865476322357
207,2020-02-09 13:00:00,59.9731274090231
208,2020-02-09 14:00:00,66.9824054797335
209,2020-02-09 15:00:00,85.7817775865413
210,2020-02-09 16:00:00,114.237270720741
211,2020-02-09 17:00:00,148.950802868207
212,2020-02-09 18:00:00,180.268325778723
213,2020-02-09 19:00:00,209.71965618369
214,2020-02-09 20:00:00,232.229882956173
215,2020-02-09 21:00:00,251.415066948261
216,2020-02-09 22:00:00,261.72405122431
217,2020-02-09 23:00:00,258.081364924799
218,2020-02-10 00:00:00,254.417480312582
219,2020-02-10 01:00:00,260.440574547947
220,2020-02-10 02:00:00,278.974120869539
221,2020-02-10 03:00:00,289.502584966123
222,2020-02-10 04:00:00,296.076709344399
223,2020-02-10 05:00:00,291.167485971561
224,2020-02-10 06:00:00,265.765259323506
225,2020-02-10 07:00:00,216.677069030814
226,2020-02-10 08:00:00,167.483417832015
227,2020-02-10 09:00:00,129.32590047063
228,2020-02-10 10:00:00,98.5766505401187
229,2020-02-10 11:00:00,81.0485934678202
230,2020-02-10 12:00:00,83.5305099234508
231,2020-02-10 13:00:00,159.885524585072
232,2020-02-10 14:00:00,293.345714533784
233,2020-02-10 15:00:00,409.678934255345
234,2020-02-10 16:00:00,500.331263356998
235,2020-02-10 17:00:00,551.803451263904
236,2020-02-10 18:00:00,578.808765549221
237,2020-02-10 19:00:00,599.974267775463
238,2020-02-10 20:00:00,578.980508221231
239,2020-02-10 21:00:00,524.444251107305
240,2020-02-10 22:00:00,457.237960056877
241,2020-02-10 23:00:00,391.777993279632
242,2020-02-11 00:00:00,335.772456368667
243,2020-02-11 01:00:00,313.953229250946
244,2020-02-11 02:00:00,308.565800000802
245,2020-02-11 03:00:00,302.189330104785
246,2020-02-11 04:00:00,303.155731972455
247,2020-02-11 05:00:00,300.094918420872
248,2020-02-11 06:00:00,279.251891280429
249,2020-02-11 07:00:00,224.986669875416
250,2020-02-11 08:00:00,177.914664196427
251,2020-02-11 09:00:00,140.847613292451
252,2020-02-11 10:00:00,112.680689506677
253,2020-02-11 11:00:00,99.9089822299257
254,2020-02-11 12:00:00,92.6357640557643
255,2020-02-11 13:00:00,164.856544292957
256,2020-02-11 14:00:00,293.072045964051
257,2020-02-11 15:00:00,413.980800686908
258,2020-02-11 16:00:00,515.672761242968
259,2020-02-11 17:00:00,581.647258948159
260,2020-02-11 18:00:00,615.52639107938
261,2020-02-11 19:00:00,763.404134642089
262,2020-02-11 20:00:00,864.639227284333
263,2020-02-11 21:00:00,811.650265360887
264,2020-02-11 22:00:00,766.513388797868
265,2020-02-11 23:00:00,692.318419629187
266,2020-02-12 00:00:00,578.188073798913
267,2020-02-12 01:00:00,516.965877874537
268,2020-02-12 02:00:00,465.263069670137
269,2020-02-12 03:00:00,435.320640073101
270,2020-02-12 04:00:00,457.029748613099
271,2020-02-12 05:00:00,456.030524841479
272,2020-02-12 06:00:00,413.775291670056
273,2020-02-12 07:00:00,333.260368729898
274,2020-02-12 08:00:00,271.606616157765
275,2020-02-12 09:00:00,214.360543105885
276,2020-02-12 10:00:00,186.621099404206
277,2020-02-12 11:00:00,182.522541882376
278,2020-02-12 12:00:00,187.054064169358
279,2020-02-12 13:00:00,255.632100628726
280,2020-02-12 14:00:00,381.968529761075
281,2020-02-12 15:00:00,495.716350155551
282,2020-02-12 16:00:00,586.829993966446
283,2020-02-12 17:00:00,638.145618198231
284,2020-02-12 18:00:00,660.361104540293
285,2020-02-12 19:00:00,668.719884120716
286,2020-02-12 20:00:00,644.311112465741
287,2020-02-12 21:00:00,586.972070008936
288,2020-02-12 22:00:00,518.766927347621
289,2020-02-12 23:00:00,450.228250788034
290,2020-02-13 00:00:00,389.067104818138
291,2020-02-13 01:00:00,355.169336996885
292,2020-02-13 02:00:00,346.069161211666
293,2020-02-13 03:00:00,340.532190710038
294,2020-02-13 04:00:00,341.885930104057
295,2020-02-13 05:00:00,339.30249712782
296,2020-02-13 06:00:00,317.391601053941
297,2020-02-13 07:00:00,257.747351478121
298,2020-02-13 08:00:00,202.333784231126
299,2020-02-13 09:00:00,160.559998689356
300,2020-02-13 10:00:00,130.122019794782
301,2020-02-13 11:00:00,115.772298420367
302,2020-02-13 12:00:00,108.084964497863
303,2020-02-13 13:00:00,168.430033114337
304,2020-02-13 14:00:00,281.992417361219
305,2020-02-13 15:00:00,408.61540509075
306,2020-02-13 16:00:00,511.415350425505
307,2020-02-13 17:00:00,576.634961968525
308,2020-02-13 18:00:00,609.697842170473
309,2020-02-13 19:00:00,624.352881104519
310,2020-02-13 20:00:00,600.186372708188
311,2020-02-13 21:00:00,553.174868366548
312,2020-02-13 22:00:00,488.287510226548
313,2020-02-13 23:00:00,408.816535146
314,2020-02-14 00:00:00,349.82606476227
315,2020-02-14 01:00:00,318.868314703437
316,2020-02-14 02:00:00,300.001827248358
317,2020-02-14 03:00:00,294.5125590277
318,2020-02-14 04:00:00,290.738318191939
319,2020-02-14 05:00:00,284.435852500884
320,2020-02-14 06:00:00,273.172220108269
321,2020-02-14 07:00:00,228.572252384802
322,2020-02-14 08:00:00,186.206574673321
323,2020-02-14 09:00:00,149.163700120998
324,2020-02-14 10:00:00,115.852696580701
325,2020-02-14 11:00:00,106.328484267496
326,2020-02-14 12:00:00,99.7715092200245
327,2020-02-14 13:00:00,149.413655816918
328,2020-02-14 14:00:00,249.963285150544
329,2020-02-14 15:00:00,352.027694330223
330,2020-02-14 16:00:00,439.214444388878
331,2020-02-14 17:00:00,486.85392855333
332,2020-02-14 18:00:00,504.392473186458
333,2020-02-14 19:00:00,504.49549352176
334,2020-02-14 20:00:00,483.815554186921
335,2020-02-14 21:00:00,435.704532449263
336,2020-02-14 22:00:00,382.336357841446
337,2020-02-14 23:00:00,314.726045877222
338,2020-02-15 00:00:00,263.438490105504
339,2020-02-15 01:00:00,238.649229670035
340,2020-02-15 02:00:00,231.434843677718
341,2020-02-15 03:00:00,224.079716205492
342,2020-02-15 04:00:00,224.056426950486
343,2020-02-15 05:00:00,217.555300814395
344,2020-02-15 06:00:00,210.256986215746
345,2020-02-15 07:00:00,190.273134776142
346,2020-02-15 08:00:00,163.424336514521
347,2020-02-15 09:00:00,142.315116713687
348,2020-02-15 10:00:00,110.423760474779
349,2020-02-15 11:00:00,88.1278331445765
350,2020-02-15 12:00:00,72.6232650468286
351,2020-02-15 13:00:00,66.9022647575875
352,2020-02-15 14:00:00,77.8953453690932
353,2020-02-15 15:00:00,100.324792396869
354,2020-02-15 16:00:00,129.777443719632
355,2020-02-15 17:00:00,165.299395218387
356,2020-02-15 18:00:00,188.498360370503
357,2020-02-15 19:00:00,207.327531091921
358,2020-02-15 20:00:00,223.368254447718
359,2020-02-15 21:00:00,231.209686203464
360,2020-02-15 22:00:00,233.078973654328
361,2020-02-15 23:00:00,228.034697986764
362,2020-02-16 00:00:00,219.81693621094
363,2020-02-16 01:00:00,218.03352982079
364,2020-02-16 02:00:00,219.128624595516
365,2020-02-16 03:00:00,220.483460761945
366,2020-02-16 04:00:00,218.392852927517
367,2020-02-16 05:00:00,210.312787481388
368,2020-02-16 06:00:00,202.986250674756
369,2020-02-16 07:00:00,181.115643172305
370,2020-02-16 08:00:00,157.178649151011
371,2020-02-16 09:00:00,134.22476679833
372,2020-02-16 10:00:00,113.44348696056
373,2020-02-16 11:00:00,89.4980694649517
374,2020-02-16 12:00:00,71.6227024796201
375,2020-02-16 13:00:00,62.6380419439492
376,2020-02-16 14:00:00,66.7303873139293
377,2020-02-16 15:00:00,85.9764918733782
378,2020-02-16 16:00:00,114.354687777599
379,2020-02-16 17:00:00,143.918461793286
380,2020-02-16 18:00:00,175.115505170675
381,2020-02-16 19:00:00,203.046454206144
382,2020-02-16 20:00:00,226.981580514472
383,2020-02-16 21:00:00,246.210164861432
384,2020-02-16 22:00:00,256.523714729673
385,2020-02-16 23:00:00,255.338706856776
386,2020-02-17 00:00:00,253.062828066135
387,2020-02-17 01:00:00,255.584004303194
388,2020-02-17 02:00:00,270.282281514479
389,2020-02-17 03:00:00,286.27201986773
390,2020-02-17 04:00:00,295.002236892967
391,2020-02-17 05:00:00,283.573224904848
392,2020-02-17 06:00:00,255.46733481155
393,2020-02-17 07:00:00,209.355507764581
394,2020-02-17 08:00:00,165.366843084624
395,2020-02-17 09:00:00,126.795022409326
396,2020-02-17 10:00:00,97.151725643698
397,2020-02-17 11:00:00,79.644714600406
398,2020-02-17 12:00:00,75.2783488277903
399,2020-02-17 13:00:00,107.027780392991
400,2020-02-17 14:00:00,178.705403839488
401,2020-02-17 15:00:00,266.941467728447
402,2020-02-17 16:00:00,325.130553359771
403,2020-02-17 17:00:00,364.751644442311
404,2020-02-17 18:00:00,389.520911166629
405,2020-02-17 19:00:00,407.233113555426
406,2020-02-17 20:00:00,411.069291090442
407,2020-02-17 21:00:00,404.612779896025
408,2020-02-17 22:00:00,382.019437916016
409,2020-02-17 23:00:00,335.851654338224
410,2020-02-18 00:00:00,298.335633415062
411,2020-02-18 01:00:00,284.413118988207
412,2020-02-18 02:00:00,286.083342163886
413,2020-02-18 03:00:00,291.663943931648
414,2020-02-18 04:00:00,292.88041036317
415,2020-02-18 05:00:00,287.406419186577
416,2020-02-18 06:00:00,265.158134087844
417,2020-02-18 07:00:00,220.827607943803
418,2020-02-18 08:00:00,170.854572941875
419,2020-02-18 09:00:00,131.811092599914
420,2020-02-18 10:00:00,103.19731995765
421,2020-02-18 11:00:00,90.821648181041
422,2020-02-18 12:00:00,90.5130871530869
423,2020-02-18 13:00:00,148.910648124287
424,2020-02-18 14:00:00,265.496443978328
425,2020-02-18 15:00:00,373.771761392683
426,2020-02-18 16:00:00,463.902351305139
427,2020-02-18 17:00:00,521.106234628586
428,2020-02-18 18:00:00,548.440569466651
429,2020-02-18 19:00:00,562.062199213563
430,2020-02-18 20:00:00,553.790463080067
431,2020-02-18 21:00:00,534.117516212241
432,2020-02-18 22:00:00,481.164036480273
433,2020-02-18 23:00:00,406.068263938953
434,2020-02-19 00:00:00,343.538108393656
435,2020-02-19 01:00:00,324.208627872928
436,2020-02-19 02:00:00,314.722312406633
437,2020-02-19 03:00:00,311.206999815401
438,2020-02-19 04:00:00,312.307793629656
439,2020-02-19 05:00:00,302.634628906979
440,2020-02-19 06:00:00,276.825907384879
441,2020-02-19 07:00:00,229.296654070804
442,2020-02-19 08:00:00,176.495347483644
443,2020-02-19 09:00:00,141.522470691581
444,2020-02-19 10:00:00,111.818416800067
445,2020-02-19 11:00:00,109.545522670795
446,2020-02-19 12:00:00,106.535434254072
447,2020-02-19 13:00:00,173.818493072631
448,2020-02-19 14:00:00,297.920267222746
449,2020-02-19 15:00:00,420.103682755144
450,2020-02-19 16:00:00,508.431278977645
451,2020-02-19 17:00:00,562.145647231467
452,2020-02-19 18:00:00,580.150096031807
453,2020-02-19 19:00:00,597.450901593886
454,2020-02-19 20:00:00,583.576176358039
455,2020-02-19 21:00:00,538.100670164752
456,2020-02-19 22:00:00,474.324181957552
457,2020-02-19 23:00:00,401.281133968568
458,2020-02-20 00:00:00,344.503687644227
459,2020-02-20 01:00:00,318.730105650321
460,2020-02-20 02:00:00,313.93878334283
461,2020-02-20 03:00:00,316.91876916203
462,2020-02-20 04:00:00,317.248420217858
463,2020-02-20 05:00:00,304.761844634857
464,2020-02-20 06:00:00,279.826145420589
465,2020-02-20 07:00:00,228.363013276122
466,2020-02-20 08:00:00,179.634526582102
467,2020-02-20 09:00:00,142.339576350297
468,2020-02-20 10:00:00,193.783079436132
469,2020-02-20 11:00:00,259.525681710798
470,2020-02-20 12:00:00,220.628918577381
471,2020-02-20 13:00:00,214.125816442847
472,2020-02-20 14:00:00,338.573271036116
473,2020-02-20 15:00:00,455.392493640032
474,2020-02-20 16:00:00,552.542688276994
475,2020-02-20 17:00:00,622.835572947664
476,2020-02-20 18:00:00,663.972822551577
477,2020-02-20 19:00:00,638.330754433053
478,2020-02-20 20:00:00,601.292257446272
479,2020-02-20 21:00:00,552.357048067253
480,2020-02-20 22:00:00,495.89877916183
481,2020-02-20 23:00:00,427.697268173249
482,2020-02-21 00:00:00,361.437431537159
483,2020-02-21 01:00:00,326.711688595349
484,2020-02-21 02:00:00,308.59457598956
485,2020-02-21 03:00:00,298.113454698628
486,2020-02-21 04:00:00,297.405203226713
487,2020-02-21 05:00:00,292.111001090037
488,2020-02-21 06:00:00,268.04989478587
489,2020-02-21 07:00:00,223.765477502402
490,2020-02-21 08:00:00,183.500522995865
491,2020-02-21 09:00:00,148.459470422207
492,2020-02-21 10:00:00,117.003028119123
493,2020-02-21 11:00:00,98.2275135062451
494,2020-02-21 12:00:00,93.062526533085
495,2020-02-21 13:00:00,146.212645906156
496,2020-02-21 14:00:00,243.447775781874
497,2020-02-21 15:00:00,354.282512898538
498,2020-02-21 16:00:00,448.624391422554
499,2020-02-21 17:00:00,499.41194875661
500,2020-02-21 18:00:00,509.59213590119
501,2020-02-21 19:00:00,522.125868641313
502,2020-02-21 20:00:00,509.593445862004
503,2020-02-21 21:00:00,459.605844383295
504,2020-02-21 22:00:00,397.909436574178
505,2020-02-21 23:00:00,324.195948923884
506,2020-02-22 00:00:00,270.039190174004
507,2020-02-22 01:00:00,245.556608956034
508,2020-02-22 02:00:00,238.788834087193
509,2020-02-22 03:00:00,233.708835881289
510,2020-02-22 04:00:00,235.563378297798
511,2020-02-22 05:00:00,229.849041208969
512,2020-02-22 06:00:00,219.979706373914
513,2020-02-22 07:00:00,191.264466499664
514,2020-02-22 08:00:00,166.333490620886
515,2020-02-22 09:00:00,139.994646808216
516,2020-02-22 10:00:00,113.320223235441
517,2020-02-22 11:00:00,90.9314985343374
518,2020-02-22 12:00:00,72.8953227877131
519,2020-02-22 13:00:00,69.886066080306
520,2020-02-22 14:00:00,78.140695669339
521,2020-02-22 15:00:00,101.109102444292
522,2020-02-22 16:00:00,134.878123297472
523,2020-02-22 17:00:00,163.834290304307
524,2020-02-22 18:00:00,192.68744952512
525,2020-02-22 19:00:00,216.534650268165
526,2020-02-22 20:00:00,224.618984573162
527,2020-02-22 21:00:00,228.827524817314
528,2020-02-22 22:00:00,231.105147044707
529,2020-02-22 23:00:00,226.404413967876
530,2020-02-23 00:00:00,217.921789662132
531,2020-02-23 01:00:00,215.017536060228
532,2020-02-23 02:00:00,215.544534334774
533,2020-02-23 03:00:00,217.393951232357
534,2020-02-23 04:00:00,216.038700523173
535,2020-02-23 05:00:00,213.661379919497
536,2020-02-23 06:00:00,205.97100212688
537,2020-02-23 07:00:00,182.885653636272
538,2020-02-23 08:00:00,158.522039211648
539,2020-02-23 09:00:00,135.394657538992
540,2020-02-23 10:00:00,109.006810204296
541,2020-02-23 11:00:00,87.8396332533617
542,2020-02-23 12:00:00,70.5159948713183
543,2020-02-23 13:00:00,62.31699462877
544,2020-02-23 14:00:00,67.5221649828123
545,2020-02-23 15:00:00,86.253773850086
546,2020-02-23 16:00:00,115.740421253083
547,2020-02-23 17:00:00,146.886941135073
548,2020-02-23 18:00:00,177.075803829392
549,2020-02-23 19:00:00,206.595887331414
550,2020-02-23 20:00:00,228.250413877836
551,2020-02-23 21:00:00,244.946410001084
552,2020-02-23 22:00:00,256.424984298346
553,2020-02-23 23:00:00,258.990062914695
554,2020-02-24 00:00:00,256.107535080407
555,2020-02-24 01:00:00,254.086598829611
556,2020-02-24 02:00:00,263.936241685017
557,2020-02-24 03:00:00,275.672501694427
558,2020-02-24 04:00:00,282.47843094927
559,2020-02-24 05:00:00,278.752173243007
560,2020-02-24 06:00:00,253.383252886947
561,2020-02-24 07:00:00,202.984643150933
562,2020-02-24 08:00:00,154.392814109879
563,2020-02-24 09:00:00,126.700397348622
564,2020-02-24 10:00:00,98.3932665391378
565,2020-02-24 11:00:00,79.6391259887233
566,2020-02-24 12:00:00,79.6644303391058
567,2020-02-24 13:00:00,165.245742341128
568,2020-02-24 14:00:00,290.076028725651
569,2020-02-24 15:00:00,403.153689681044
570,2020-02-24 16:00:00,492.783076404317
571,2020-02-24 17:00:00,538.892726762571
572,2020-02-24 18:00:00,570.943572490451
573,2020-02-24 19:00:00,595.726710560376
574,2020-02-24 20:00:00,586.544101595065
575,2020-02-24 21:00:00,535.69271173692
576,2020-02-24 22:00:00,459.745528948048
577,2020-02-24 23:00:00,385.499729962118
578,2020-02-25 00:00:00,331.89947586608
579,2020-02-25 01:00:00,309.849116855186
580,2020-02-25 02:00:00,303.011011637107
581,2020-02-25 03:00:00,305.249295613874
582,2020-02-25 04:00:00,302.968915703881
583,2020-02-25 05:00:00,296.086180383421
584,2020-02-25 06:00:00,276.982841314071
585,2020-02-25 07:00:00,225.14633049411
586,2020-02-25 08:00:00,177.778842799948
587,2020-02-25 09:00:00,144.938570525383
588,2020-02-25 10:00:00,119.489035210076
589,2020-02-25 11:00:00,105.389858827546
590,2020-02-25 12:00:00,102.550754428907
591,2020-02-25 13:00:00,176.784744934148
592,2020-02-25 14:00:00,306.414657402405
593,2020-02-25 15:00:00,431.062927191163
594,2020-02-25 16:00:00,521.297004331701
595,2020-02-25 17:00:00,572.265896942899
596,2020-02-25 18:00:00,596.372971077349
597,2020-02-25 19:00:00,646.245656488551
598,2020-02-25 20:00:00,646.407088342768
599,2020-02-25 21:00:00,614.779299731757
600,2020-02-25 22:00:00,549.819594906667
601,2020-02-25 23:00:00,460.695885847874
602,2020-02-26 00:00:00,389.939862442208
603,2020-02-26 01:00:00,365.427076688451
604,2020-02-26 02:00:00,357.674693239892
605,2020-02-26 03:00:00,354.470034825482
606,2020-02-26 04:00:00,354.338443680228
607,2020-02-26 05:00:00,338.30610838606
608,2020-02-26 06:00:00,321.177469966812
609,2020-02-26 07:00:00,262.898640815505
610,2020-02-26 08:00:00,211.045602717332
611,2020-02-26 09:00:00,174.153509618011
612,2020-02-26 10:00:00,144.206717829776
613,2020-02-26 11:00:00,132.542259018581
614,2020-02-26 12:00:00,133.993970524637
615,2020-02-26 13:00:00,196.875574452388
616,2020-02-26 14:00:00,321.367115215922
617,2020-02-26 15:00:00,443.757722928439
618,2020-02-26 16:00:00,535.294189094902
619,2020-02-26 17:00:00,587.635299765173
620,2020-02-26 18:00:00,606.173945888502
621,2020-02-26 19:00:00,611.946511072823
622,2020-02-26 20:00:00,591.469699167686
623,2020-02-26 21:00:00,563.293205367852
624,2020-02-26 22:00:00,499.83639913073
625,2020-02-26 23:00:00,407.8768366213
626,2020-02-27 00:00:00,349.172517531862
627,2020-02-27 01:00:00,324.085836288042
628,2020-02-27 02:00:00,317.968179555906
629,2020-02-27 03:00:00,305.304113950972
630,2020-02-27 04:00:00,305.853746200859
631,2020-02-27 05:00:00,303.641295018536
632,2020-02-27 06:00:00,287.092815700186
633,2020-02-27 07:00:00,237.664324497839
634,2020-02-27 08:00:00,196.372566660232
635,2020-02-27 09:00:00,156.319614611779
636,2020-02-27 10:00:00,129.953456720299
637,2020-02-27 11:00:00,108.532844926109
638,2020-02-27 12:00:00,109.00824810372
639,2020-02-27 13:00:00,170.263458709344
640,2020-02-27 14:00:00,296.6407497268
641,2020-02-27 15:00:00,418.272627427416
642,2020-02-27 16:00:00,517.890441355602
643,2020-02-27 17:00:00,570.193645117522
644,2020-02-27 18:00:00,595.807198007738
645,2020-02-27 19:00:00,611.317452195786
646,2020-02-27 20:00:00,589.214416904125
647,2020-02-27 21:00:00,543.441398969946
648,2020-02-27 22:00:00,475.614818555846
649,2020-02-27 23:00:00,400.055301576091
650,2020-02-28 00:00:00,332.467824895629
651,2020-02-28 01:00:00,302.604681627918
652,2020-02-28 02:00:00,294.386698658321
653,2020-02-28 03:00:00,287.707951187892
654,2020-02-28 04:00:00,281.719741713981
655,2020-02-28 05:00:00,280.520003547699
656,2020-02-28 06:00:00,268.612332143205
657,2020-02-28 07:00:00,223.809797860709
658,2020-02-28 08:00:00,180.099761019893
659,2020-02-28 09:00:00,144.597502357739
660,2020-02-28 10:00:00,109.952558081477
661,2020-02-28 11:00:00,92.0450349658577
662,2020-02-28 12:00:00,90.4328536118828
663,2020-02-28 13:00:00,152.62963363524
664,2020-02-28 14:00:00,267.759702716208
665,2020-02-28 15:00:00,376.029570076121
666,2020-02-28 16:00:00,471.857625240883
667,2020-02-28 17:00:00,516.385685668637
668,2020-02-28 18:00:00,539.870951240918
669,2020-02-28 19:00:00,547.070105570658
670,2020-02-28 20:00:00,517.475823076753
671,2020-02-28 21:00:00,452.686736456038
672,2020-02-28 22:00:00,389.011459700708
673,2020-02-28 23:00:00,317.773654832182
674,2020-02-29 00:00:00,259.325640174662
675,2020-02-29 01:00:00,234.070626633576
676,2020-02-29 02:00:00,232.740950309122
677,2020-02-29 03:00:00,237.379586029068
678,2020-02-29 04:00:00,230.734269718114
679,2020-02-29 05:00:00,232.583316462516
680,2020-02-29 06:00:00,219.746421186812
681,2020-02-29 07:00:00,192.664457137585
682,2020-02-29 08:00:00,168.754396502644
683,2020-02-29 09:00:00,141.939434243849
684,2020-02-29 10:00:00,109.288656078347
685,2020-02-29 11:00:00,87.14253075854
686,2020-02-29 12:00:00,73.335242733927
687,2020-02-29 13:00:00,68.9345916088428
688,2020-02-29 14:00:00,80.6352175735882
689,2020-02-29 15:00:00,114.126048684411
690,2020-02-29 16:00:00,142.986010754879
691,2020-02-29 17:00:00,169.379387534398
692,2020-02-29 18:00:00,187.590580128413
693,2020-02-29 19:00:00,204.917965718887
694,2020-02-29 20:00:00,215.002583396683
695,2020-02-29 21:00:00,219.674021308608
696,2020-02-29 22:00:00,219.818554184299
697,2020-02-29 23:00:00,217.288064362167
698,2020-03-01 00:00:00,211.40890140354
699,2020-03-01 01:00:00,206.693300280164
700,2020-03-01 02:00:00,209.840701193071
701,2020-03-01 03:00:00,210.871609119963
702,2020-03-01 04:00:00,209.505401408676
703,2020-03-01 05:00:00,202.382073438246
704,2020-03-01 06:00:00,194.262804405804
705,2020-03-01 07:00:00,174.542972113509
706,2020-03-01 08:00:00,152.107470025315
707,2020-03-01 09:00:00,126.989477685943
708,2020-03-01 10:00:00,97.379971359653
709,2020-03-01 11:00:00,77.0362189080452
710,2020-03-01 12:00:00,62.9126476905249
711,2020-03-01 13:00:00,57.0539285634185
712,2020-03-01 14:00:00,68.4973916171402
713,2020-03-01 15:00:00,91.4431403450029
714,2020-03-01 16:00:00,119.539144167399
715,2020-03-01 17:00:00,142.270050929513
716,2020-03-01 18:00:00,170.143551028336
717,2020-03-01 19:00:00,190.711295770019
718,2020-03-01 20:00:00,213.767822212678
719,2020-03-01 21:00:00,230.294497571556
720,2020-03-01 22:00:00,242.07202695781
721,2020-03-01 23:00:00,235.894611078887
722,2020-03-02 00:00:00,230.149808346403
723,2020-03-02 01:00:00,231.160748973537
724,2020-03-02 02:00:00,247.856636752556
725,2020-03-02 03:00:00,260.152809396289
726,2020-03-02 04:00:00,270.111467301043
727,2020-03-02 05:00:00,259.100900992499
728,2020-03-02 06:00:00,235.757917861202
729,2020-03-02 07:00:00,193.585426246513
730,2020-03-02 08:00:00,150.573726482163
731,2020-03-02 09:00:00,123.604897241982
732,2020-03-02 10:00:00,99.7920934867643
733,2020-03-02 11:00:00,100.109318783751
734,2020-03-02 12:00:00,96.0619400616741
735,2020-03-02 13:00:00,167.320278026264
736,2020-03-02 14:00:00,287.096164055024
737,2020-03-02 15:00:00,405.394074760872
738,2020-03-02 16:00:00,488.256150340863
739,2020-03-02 17:00:00,531.448989457204
740,2020-03-02 18:00:00,547.238150401908
741,2020-03-02 19:00:00,562.12732974423
742,2020-03-02 20:00:00,545.474421604109
743,2020-03-02 21:00:00,494.692630596114
744,2020-03-02 22:00:00,435.052686900972
745,2020-03-02 23:00:00,359.171901048507
746,2020-03-03 00:00:00,308.987157292968
747,2020-03-03 01:00:00,287.055536324846
748,2020-03-03 02:00:00,283.740988709867
749,2020-03-03 03:00:00,287.101836909792
750,2020-03-03 04:00:00,284.281508414334
751,2020-03-03 05:00:00,279.717388592036
752,2020-03-03 06:00:00,259.042293708996
753,2020-03-03 07:00:00,216.38014582275
754,2020-03-03 08:00:00,169.21021401772
755,2020-03-03 09:00:00,140.252019162904
756,2020-03-03 10:00:00,129.921142517872
757,2020-03-03 11:00:00,123.961039219984
758,2020-03-03 12:00:00,115.425529670972
759,2020-03-03 13:00:00,182.024939824234
760,2020-03-03 14:00:00,296.358368720905
761,2020-03-03 15:00:00,405.093611794007
762,2020-03-03 16:00:00,493.580728936724
763,2020-03-03 17:00:00,551.868589024448
764,2020-03-03 18:00:00,574.79880772251
765,2020-03-03 19:00:00,621.199648156213
766,2020-03-03 20:00:00,629.247889131119
767,2020-03-03 21:00:00,603.361533388258
768,2020-03-03 22:00:00,541.290988088381
769,2020-03-03 23:00:00,464.985815374957
770,2020-03-04 00:00:00,378.546854798521
771,2020-03-04 01:00:00,351.87136749054
772,2020-03-04 02:00:00,333.165784583511
773,2020-03-04 03:00:00,321.802773627398
774,2020-03-04 04:00:00,318.936233113323
775,2020-03-04 05:00:00,308.213810498016
776,2020-03-04 06:00:00,281.5882275513
777,2020-03-04 07:00:00,228.398441942396
778,2020-03-04 08:00:00,181.00869510073
779,2020-03-04 09:00:00,151.453579941081
780,2020-03-04 10:00:00,126.398360549464
781,2020-03-04 11:00:00,111.504363283924
782,2020-03-04 12:00:00,110.511245569
783,2020-03-04 13:00:00,178.370597567337
784,2020-03-04 14:00:00,296.720579840761
785,2020-03-04 15:00:00,404.554381761943
786,2020-03-04 16:00:00,488.760444833673
787,2020-03-04 17:00:00,534.050062602791
788,2020-03-04 18:00:00,556.207129270661
789,2020-03-04 19:00:00,571.668326941349
790,2020-03-04 20:00:00,559.513843231207
791,2020-03-04 21:00:00,511.201390184423
792,2020-03-04 22:00:00,438.33289322294
793,2020-03-04 23:00:00,370.368447623402
794,2020-03-05 00:00:00,317.550326100356
795,2020-03-05 01:00:00,292.564778768977
796,2020-03-05 02:00:00,281.346666689036
797,2020-03-05 03:00:00,281.168145111937
798,2020-03-05 04:00:00,281.390532726461
799,2020-03-05 05:00:00,279.502104701539
800,2020-03-05 06:00:00,261.088746194138
801,2020-03-05 07:00:00,215.367033486955
802,2020-03-05 08:00:00,171.654761806523
803,2020-03-05 09:00:00,143.263404541593
804,2020-03-05 10:00:00,113.764866504164
805,2020-03-05 11:00:00,95.9732939378492
806,2020-03-05 12:00:00,92.8485337849055
807,2020-03-05 13:00:00,167.560080712985
808,2020-03-05 14:00:00,287.926602542217
809,2020-03-05 15:00:00,401.020632876016
810,2020-03-05 16:00:00,486.036827969147
811,2020-03-05 17:00:00,533.260978859823
812,2020-03-05 18:00:00,557.421487723041
813,2020-03-05 19:00:00,577.52911122843
814,2020-03-05 20:00:00,558.772467129495
815,2020-03-05 21:00:00,507.534810299825
816,2020-03-05 22:00:00,433.146739974454
817,2020-03-05 23:00:00,355.942943368964
818,2020-03-06 00:00:00,294.420450768422
819,2020-03-06 01:00:00,268.1518473101
820,2020-03-06 02:00:00,258.066777368849
821,2020-03-06 03:00:00,251.546211678909
822,2020-03-06 04:00:00,248.814679721505
823,2020-03-06 05:00:00,243.50225231596
824,2020-03-06 06:00:00,231.954337395497
825,2020-03-06 07:00:00,195.08687485833
826,2020-03-06 08:00:00,161.260022257963
827,2020-03-06 09:00:00,135.461632853574
828,2020-03-06 10:00:00,104.796166281465
829,2020-03-06 11:00:00,88.5276491007855
830,2020-03-06 12:00:00,89.526596000036
831,2020-03-06 13:00:00,148.671264405153
832,2020-03-06 14:00:00,256.912504889756
833,2020-03-06 15:00:00,359.712342255415
834,2020-03-06 16:00:00,442.019043921405
835,2020-03-06 17:00:00,480.682772736096
836,2020-03-06 18:00:00,488.587538922797
837,2020-03-06 19:00:00,503.719159628523
838,2020-03-06 20:00:00,498.005259446668
839,2020-03-06 21:00:00,435.420951569651
840,2020-03-06 22:00:00,359.128135305875
841,2020-03-06 23:00:00,290.07576522645
842,2020-03-07 00:00:00,236.9641179396
843,2020-03-07 01:00:00,207.227274430383
844,2020-03-07 02:00:00,195.111507148951
845,2020-03-07 03:00:00,186.173172856045
846,2020-03-07 04:00:00,183.103283421502
847,2020-03-07 05:00:00,179.586209298446
848,2020-03-07 06:00:00,174.701546032648
849,2020-03-07 07:00:00,154.35937090215
850,2020-03-07 08:00:00,132.995063327952
851,2020-03-07 09:00:00,117.942603612443
852,2020-03-07 10:00:00,94.5016713646747
853,2020-03-07 11:00:00,76.4181579022936
854,2020-03-07 12:00:00,63.8537118094197
855,2020-03-07 13:00:00,60.1262810981217
856,2020-03-07 14:00:00,67.711987926142
857,2020-03-07 15:00:00,85.3119197743985
858,2020-03-07 16:00:00,107.127529061627
859,2020-03-07 17:00:00,125.913484060473
860,2020-03-07 18:00:00,144.128895671893
861,2020-03-07 19:00:00,151.022334340357
862,2020-03-07 20:00:00,154.589556795202
863,2020-03-07 21:00:00,158.111047637969
864,2020-03-07 22:00:00,155.949135820706
865,2020-03-07 23:00:00,153.18432084334
866,2020-03-08 00:00:00,150.194407861882
867,2020-03-08 01:00:00,149.472276595418
868,2020-03-08 02:00:00,148.305966816875
869,2020-03-08 03:00:00,150.116937392216
870,2020-03-08 04:00:00,150.615617852079
871,2020-03-08 05:00:00,146.250092808664
872,2020-03-08 06:00:00,141.563707144828
873,2020-03-08 07:00:00,129.313691561578
874,2020-03-08 08:00:00,113.116889753776
875,2020-03-08 09:00:00,100.981686515172
876,2020-03-08 10:00:00,83.5496742569655
877,2020-03-08 11:00:00,68.0156013630716
878,2020-03-08 12:00:00,55.5813329128493
879,2020-03-08 13:00:00,51.4351207456228
880,2020-03-08 14:00:00,55.629561481747
881,2020-03-08 15:00:00,68.615718348074
882,2020-03-08 16:00:00,85.7180737685732
883,2020-03-08 17:00:00,104.676980272681
884,2020-03-08 18:00:00,124.848048969889
885,2020-03-08 19:00:00,140.715719373679
886,2020-03-08 20:00:00,155.408580984385
887,2020-03-08 21:00:00,167.33485538704
888,2020-03-08 22:00:00,173.332336990417
889,2020-03-08 23:00:00,169.167920885661
890,2020-03-09 00:00:00,168.837746874444
891,2020-03-09 01:00:00,176.15862353864
892,2020-03-09 02:00:00,189.061142447939
893,2020-03-09 03:00:00,191.606565089001
894,2020-03-09 04:00:00,188.493507953936
895,2020-03-09 05:00:00,177.048191530339
896,2020-03-09 06:00:00,150.633426318458
897,2020-03-09 07:00:00,123.444865576236
898,2020-03-09 08:00:00,103.441316037469
899,2020-03-09 09:00:00,85.3278640067783
900,2020-03-09 10:00:00,72.31889247542
901,2020-03-09 11:00:00,73.5499614369477
902,2020-03-09 12:00:00,127.572734041935
903,2020-03-09 13:00:00,229.670459714476
904,2020-03-09 14:00:00,319.486328179707
905,2020-03-09 15:00:00,383.820577024723
906,2020-03-09 16:00:00,423.063908597504
907,2020-03-09 17:00:00,444.53839286878
908,2020-03-09 18:00:00,463.572089807844
909,2020-03-09 19:00:00,442.166085172956
910,2020-03-09 20:00:00,397.422604764374
911,2020-03-09 21:00:00,343.974738143254
912,2020-03-09 22:00:00,287.777070796306
913,2020-03-09 23:00:00,240.980303509241
914,2020-03-10 00:00:00,214.592036358921
915,2020-03-10 01:00:00,206.263115879075
916,2020-03-10 02:00:00,200.325641917337
917,2020-03-10 03:00:00,200.44151231945
918,2020-03-10 04:00:00,198.311486152972
919,2020-03-10 05:00:00,187.695270466713
920,2020-03-10 06:00:00,166.195663766698
921,2020-03-10 07:00:00,147.590108829032
922,2020-03-10 08:00:00,138.60071805908
923,2020-03-10 09:00:00,106.519851772255
924,2020-03-10 10:00:00,93.4815433571288
925,2020-03-10 11:00:00,91.1083924780372
926,2020-03-10 12:00:00,144.60961391064
927,2020-03-10 13:00:00,240.561441230185
928,2020-03-10 14:00:00,346.355372397775
929,2020-03-10 15:00:00,460.233425841489
930,2020-03-10 16:00:00,599.342814865125
931,2020-03-10 17:00:00,642.368573079834
932,2020-03-10 18:00:00,674.539712817989
933,2020-03-10 19:00:00,661.090717436785
934,2020-03-10 20:00:00,612.841643501328
935,2020-03-10 21:00:00,522.335982880481
936,2020-03-10 22:00:00,442.207505289396
937,2020-03-10 23:00:00,381.15252688238
938,2020-03-11 00:00:00,336.065931133857
939,2020-03-11 01:00:00,310.757966296018
940,2020-03-11 02:00:00,295.403004059484
941,2020-03-11 03:00:00,295.910635583271
942,2020-03-11 04:00:00,295.692533458253
943,2020-03-11 05:00:00,283.527413046196
944,2020-03-11 06:00:00,250.963895928537
945,2020-03-11 07:00:00,213.374941615608
946,2020-03-11 08:00:00,188.277528822256
947,2020-03-11 09:00:00,158.491578798471
948,2020-03-11 10:00:00,149.150131904421
949,2020-03-11 11:00:00,147.684576698935
950,2020-03-11 12:00:00,205.350551446996
951,2020-03-11 13:00:00,309.076207666712
952,2020-03-11 14:00:00,404.277552004762
953,2020-03-11 15:00:00,485.640978473359
954,2020-03-11 16:00:00,539.163490962797
955,2020-03-11 17:00:00,558.513922865658
956,2020-03-11 18:00:00,581.36299650635
957,2020-03-11 19:00:00,559.545447264111
958,2020-03-11 20:00:00,501.044213898336
959,2020-03-11 21:00:00,443.691176304737
960,2020-03-11 22:00:00,360.254543864918
961,2020-03-11 23:00:00,300.55654321048
962,2020-03-12 00:00:00,265.976403033438
963,2020-03-12 01:00:00,250.050055231182
964,2020-03-12 02:00:00,240.56057381715
965,2020-03-12 03:00:00,235.809276666882
966,2020-03-12 04:00:00,229.406287276526
967,2020-03-12 05:00:00,222.591450665112
968,2020-03-12 06:00:00,193.182276498006
969,2020-03-12 07:00:00,169.048110353958
970,2020-03-12 08:00:00,140.85744610183
971,2020-03-12 09:00:00,115.139053947028
972,2020-03-12 10:00:00,94.3482705712829
973,2020-03-12 11:00:00,92.1537373688468
974,2020-03-12 12:00:00,147.130114841357
975,2020-03-12 13:00:00,245.60031557057
976,2020-03-12 14:00:00,343.150194514155
977,2020-03-12 15:00:00,422.239777682124
978,2020-03-12 16:00:00,469.652501772935
979,2020-03-12 17:00:00,493.351080494516
980,2020-03-12 18:00:00,506.489822581796
981,2020-03-12 19:00:00,504.567617763531
982,2020-03-12 20:00:00,445.40906728913
983,2020-03-12 21:00:00,377.877171913545
984,2020-03-12 22:00:00,308.345741960881
985,2020-03-12 23:00:00,249.969479828194
986,2020-03-13 00:00:00,224.678393731888
987,2020-03-13 01:00:00,204.978348847855
988,2020-03-13 02:00:00,191.00879350634
989,2020-03-13 03:00:00,187.718796935804
990,2020-03-13 04:00:00,195.420411890866
991,2020-03-13 05:00:00,192.660955258471
992,2020-03-13 06:00:00,173.112585491571
993,2020-03-13 07:00:00,150.721489597057
994,2020-03-13 08:00:00,129.883669850107
995,2020-03-13 09:00:00,102.566024249881
996,2020-03-13 10:00:00,88.2666581599693
997,2020-03-13 11:00:00,80.2942411268611
998,2020-03-13 12:00:00,119.974568830581
999,2020-03-13 13:00:00,199.182056438628
1000,2020-03-13 14:00:00,279.835527641258
1001,2020-03-13 15:00:00,339.63404824799
1002,2020-03-13 16:00:00,386.643197503674
1003,2020-03-13 17:00:00,401.069870022682
1004,2020-03-13 18:00:00,416.088711671334
1005,2020-03-13 19:00:00,388.58735088906
1006,2020-03-13 20:00:00,358.446483220005
1007,2020-03-13 21:00:00,287.357187916515
1008,2020-03-13 22:00:00,224.663483997597
1009,2020-03-13 23:00:00,177.03181858634
1010,2020-03-14 00:00:00,153.471737599881
1011,2020-03-14 01:00:00,141.264380290417
1012,2020-03-14 02:00:00,136.975018931754
1013,2020-03-14 03:00:00,133.603800751953
1014,2020-03-14 04:00:00,131.025200741024
1015,2020-03-14 05:00:00,129.313535406694
1016,2020-03-14 06:00:00,118.120683264492
1017,2020-03-14 07:00:00,117.79020841931
1018,2020-03-14 08:00:00,110.153146204105
1019,2020-03-14 09:00:00,89.7281210614456
1020,2020-03-14 10:00:00,78.7034238872677
1021,2020-03-14 11:00:00,72.0814242404368
1022,2020-03-14 12:00:00,63.2783592759639
1023,2020-03-14 13:00:00,64.8090061230372
1024,2020-03-14 14:00:00,74.166654220014
1025,2020-03-14 15:00:00,83.8917151538133
1026,2020-03-14 16:00:00,90.1048337328607
1027,2020-03-14 17:00:00,103.22843830969
1028,2020-03-14 18:00:00,113.402152596415
1029,2020-03-14 19:00:00,112.404474007584
1030,2020-03-14 20:00:00,115.307314009003
1031,2020-03-14 21:00:00,116.979379740315
1032,2020-03-14 22:00:00,116.060165196736
1033,2020-03-14 23:00:00,114.607913427869
1034,2020-03-15 00:00:00,112.533017305006
1035,2020-03-15 01:00:00,110.730556883657
1036,2020-03-15 02:00:00,109.673922205695
1037,2020-03-15 03:00:00,109.456910122055
1038,2020-03-15 04:00:00,109.793256532626
1039,2020-03-15 05:00:00,109.821807173694
1040,2020-03-15 06:00:00,98.1846518720035
1041,2020-03-15 07:00:00,92.5419098762793
1042,2020-03-15 08:00:00,86.4044806602528


==> data/prepareTON/variedpeakrate_10percentage182requests_1load.txt <==
# peak_rate single_QPSK single_FEC7% Fulloption Ideal  Ideal*0.9
1	1689.592	1688.692	1689.592	1689.592	1520.6328
3	2052.01	1948.493	2052.01	2052.01	1846.809
5	2401.118	2085.89	2409.795	2414.429	2172.9861
7	2616.277	2182.669	2681.13	2776.846	2499.1614
9	2814.493	2252.671	2885.521	3139.264	2825.3376
11	2913.413	2319.907	2996.101	3501.681	3151.5129
13	2998.61	2309.613	3118.487	3864.1	3477.69
15	3041.667	2267.441	3182.869	4226.516	3803.8644
17	3105.182	2317.351	3265.754	4588.937	4130.0433
19	3082.801	2361.09	3267.074	4951.352	4456.2168
21	3038.174	2437.193	3238.55	5313.773	4782.3957
23	2872.937	2043.786	3280.598	5676.189	5108.5701
25	2633.021	2062.041	2994.39	6038.608	5434.7472


